Continuous Assortment Optimization with Logit Choice Probabilities under Incomplete Information

We consider assortment optimization over a continuous spectrum of products represented by the unit interval, where the seller's problem consists of determining the optimal subset of products to offer to potential customers. To describe the relation between assortment and customer choice, we propose a probabilistic choice model that forms the continuous counterpart of the widely studied discrete multinomial logit model. We consider the seller's problem under incomplete information, propose a stochastic-approximation type of policy, and show that its regret -- its performance loss compared to the optimal policy -- is only logarithmic in the time horizon. We complement this result by showing a matching lower bound on the regret of any policy, implying that our policy is asymptotically optimal. We then show that adding a capacity constraint significantly changes the structure of the problem: we construct a policy and show that its regret after $T$ time periods is bounded above by a constant times $T^{2/3}$ (up to a logarithmic term); in addition, we show that the regret of any policy is bounded from below by a positive constant times $T^{2/3}$, so that also in the capacitated case we obtain asymptotic optimality. Numerical illustrations show that our policies outperform or are on par with alternatives.

==> CI1.dat <==
   1.0000000e+03   3.7967706e-01   4.0988317e-01   3.4947095e-01
   2.0000000e+03   4.1666724e-01   4.5038313e-01   3.8295136e-01
   3.0000000e+03   4.3946934e-01   4.7506425e-01   4.0387442e-01
   4.0000000e+03   4.5206648e-01   4.8822850e-01   4.1590446e-01
   5.0000000e+03   4.6294932e-01   4.9935401e-01   4.2654463e-01
   6.0000000e+03   4.7387655e-01   5.1066826e-01   4.3708483e-01
   7.0000000e+03   4.8363489e-01   5.2116268e-01   4.4610709e-01
   8.0000000e+03   4.9192155e-01   5.2982639e-01   4.5401671e-01
   9.0000000e+03   5.0012476e-01   5.3812299e-01   4.6212653e-01
   1.0000000e+04   5.0710101e-01   5.4521164e-01   4.6899039e-01


==> CI2.dat <==
   1.0000000e+03   8.9585231e+01   8.9851374e+01   8.9319087e+01
   2.0000000e+03   1.5269221e+02   1.5303918e+02   1.5234524e+02
   3.0000000e+03   2.0612827e+02   2.0651062e+02   2.0574593e+02
   4.0000000e+03   2.5153935e+02   2.5203501e+02   2.5104369e+02
   5.0000000e+03   2.9529092e+02   2.9577734e+02   2.9480450e+02
   6.0000000e+03   3.3385376e+02   3.3438980e+02   3.3331772e+02
   7.0000000e+03   3.7079788e+02   3.7143797e+02   3.7015779e+02
   8.0000000e+03   4.0297735e+02   4.0363161e+02   4.0232308e+02
   9.0000000e+03   4.3963483e+02   4.4028123e+02   4.3898843e+02
   1.0000000e+04   4.7024047e+02   4.7098298e+02   4.6949796e+02


==> CI3.dat <==
   1.0000000e+03   9.8115713e+00   9.9685049e+00   9.6546376e+00
   2.0000000e+03   1.6858838e+01   1.7079511e+01   1.6638165e+01
   3.0000000e+03   2.3633209e+01   2.3928409e+01   2.3338009e+01
   4.0000000e+03   2.9833860e+01   3.0174784e+01   2.9492936e+01
   5.0000000e+03   3.5300092e+01   3.5668911e+01   3.4931273e+01
   6.0000000e+03   3.2583779e+01   3.3080309e+01   3.2087250e+01
   7.0000000e+03   4.6675829e+01   4.7112712e+01   4.6238946e+01
   8.0000000e+03   5.2056807e+01   5.2617001e+01   5.1496614e+01
   9.0000000e+03   4.5782375e+01   4.6479527e+01   4.5085223e+01
   1.0000000e+04   5.0145535e+01   5.0795311e+01   4.9495759e+01


==> DatFiles/KDEL1N1Sc1a.dat <==
   5.0000000e+01   2.2325189e-01
   1.0000000e+02   1.8478920e-01
   2.0000000e+02   1.5697021e-01
   5.0000000e+02   1.2835220e-01
   1.0000000e+03   1.1301530e-01
   2.0000000e+03   1.0526832e-01
   5.0000000e+03   8.8352444e-02


==> DatFiles/KDEL1N1Sc1b.dat <==
   5.0000000e+01   1.8940976e-01
   1.0000000e+02   1.7431206e-01
   2.0000000e+02   1.4797102e-01
   5.0000000e+02   1.3591484e-01
   1.0000000e+03   1.2609922e-01
   2.0000000e+03   1.2134991e-01
   5.0000000e+03   1.1888568e-01


==> DatFiles/KDEL1N1Sc2a.dat <==
   5.0000000e+01   4.7526051e-01
   1.0000000e+02   3.8231472e-01
   2.0000000e+02   2.9098788e-01
   5.0000000e+02   2.0560298e-01
   1.0000000e+03   1.7102653e-01
   2.0000000e+03   1.4423888e-01
   5.0000000e+03   1.2258089e-01


==> DatFiles/KDEL1N1Sc2b.dat <==
   5.0000000e+01   4.3226779e-01
   1.0000000e+02   2.9400069e-01
   2.0000000e+02   2.3818358e-01
   5.0000000e+02   1.8377095e-01
   1.0000000e+03   1.6167933e-01
   2.0000000e+03   1.4894062e-01
   5.0000000e+03   1.1669937e-01


==> DatFiles/KDEL1N2Sc1a.dat <==
   5.0000000e+01   2.4875313e-01
   1.0000000e+02   2.1278655e-01
   2.0000000e+02   1.9091980e-01
   5.0000000e+02   1.7232974e-01
   1.0000000e+03   1.6259296e-01
   2.0000000e+03   1.5854327e-01
   5.0000000e+03   1.4603136e-01


==> DatFiles/KDEL1N2Sc1b.dat <==
   5.0000000e+01   2.0785754e-01
   1.0000000e+02   1.9454909e-01
   2.0000000e+02   1.8160312e-01
   5.0000000e+02   1.7438527e-01
   1.0000000e+03   1.6815710e-01
   2.0000000e+03   1.6577318e-01
   5.0000000e+03   1.6489305e-01


==> DatFiles/KDEL1N2Sc2a.dat <==
   5.0000000e+01   4.5413625e-01
   1.0000000e+02   3.6756462e-01
   2.0000000e+02   2.6188264e-01
   5.0000000e+02   1.7458634e-01
   1.0000000e+03   1.3523138e-01
   2.0000000e+03   1.0443125e-01
   5.0000000e+03   7.4778647e-02


==> DatFiles/KDEL1N2Sc2b.dat <==
   5.0000000e+01   4.4417000e-01
   1.0000000e+02   2.7775897e-01
   2.0000000e+02   2.2504513e-01
   5.0000000e+02   1.6379070e-01
   1.0000000e+03   1.3933135e-01
   2.0000000e+03   1.2508602e-01
   5.0000000e+03   6.8364509e-02


==> DatFiles/KDEL1N3Sc1a.dat <==
   5.0000000e+01   2.5226627e-01
   1.0000000e+02   2.1747934e-01
   2.0000000e+02   1.9745670e-01
   5.0000000e+02   1.8346801e-01
   1.0000000e+03   1.7677720e-01
   2.0000000e+03   1.7417054e-01
   5.0000000e+03   1.6530408e-01


==> DatFiles/KDEL1N3Sc1b.dat <==
   5.0000000e+01   2.1020648e-01
   1.0000000e+02   1.9979199e-01
   2.0000000e+02   1.8921160e-01
   5.0000000e+02   1.8404400e-01
   1.0000000e+03   1.7955915e-01
   2.0000000e+03   1.7821612e-01
   5.0000000e+03   1.7780223e-01


==> DatFiles/KDEL1N3Sc2a.dat <==
   5.0000000e+01   4.5041308e-01
   1.0000000e+02   3.5603693e-01
   2.0000000e+02   2.5691267e-01
   5.0000000e+02   1.7189660e-01
   1.0000000e+03   1.2963561e-01
   2.0000000e+03   9.7150726e-02
   5.0000000e+03   6.7361072e-02


==> DatFiles/KDEL1N3Sc2b.dat <==
   5.0000000e+01   4.3966805e-01
   1.0000000e+02   2.7455732e-01
   2.0000000e+02   2.2166839e-01
   5.0000000e+02   1.6012133e-01
   1.0000000e+03   1.3517794e-01
   2.0000000e+03   1.1916971e-01
   5.0000000e+03   5.9790836e-02


==> DatFiles/KDEL1NallSc3a.dat <==
   5.0000000e+01   3.9306788e-01
   1.0000000e+02   3.0804343e-01
   2.0000000e+02   2.5616017e-01
   5.0000000e+02   1.6040522e-01
   1.0000000e+03   1.2405681e-01
   2.0000000e+03   8.7975715e-02
   5.0000000e+03   6.1830613e-02


==> DatFiles/KDEL1NallSc3b.dat <==
   5.0000000e+01   3.6660764e-01
   1.0000000e+02   2.6978584e-01
   2.0000000e+02   2.2909812e-01
   5.0000000e+02   1.7389565e-01
   1.0000000e+03   1.5522428e-01
   2.0000000e+03   1.4396845e-01
   5.0000000e+03   6.2010448e-02


==> DatFiles/KDENoPN1Sc1a.dat <==
   5.0000000e+01   6.0536202e-02
   1.0000000e+02   4.5349546e-02
   2.0000000e+02   3.3754224e-02
   5.0000000e+02   2.0437226e-02
   1.0000000e+03   1.4559521e-02
   2.0000000e+03   1.0519530e-02
   5.0000000e+03   8.8158346e-03


==> DatFiles/KDENoPN1Sc1b.dat <==
   5.0000000e+01   6.3415367e-02
   1.0000000e+02   4.7360813e-02
   2.0000000e+02   3.0822686e-02
   5.0000000e+02   1.9912034e-02
   1.0000000e+03   1.5234443e-02
   2.0000000e+03   1.1371034e-02
   5.0000000e+03   8.2251197e-03


==> DatFiles/KDENoPN1Sc2a.dat <==
   5.0000000e+01   1.1080730e-01
   1.0000000e+02   8.3780367e-02
   2.0000000e+02   5.3548420e-02
   5.0000000e+02   3.3121468e-02
   1.0000000e+03   2.4469117e-02
   2.0000000e+03   1.7010101e-02
   5.0000000e+03   1.1601672e-02


==> DatFiles/KDENoPN1Sc2b.dat <==
   5.0000000e+01   1.3745752e-01
   1.0000000e+02   8.2305407e-02
   2.0000000e+02   5.9827120e-02
   5.0000000e+02   3.7893018e-02
   1.0000000e+03   2.7988653e-02
   2.0000000e+03   2.0755677e-02
   5.0000000e+03   1.1704116e-02


==> DatFiles/KDENoPN2Sc1a.dat <==
   5.0000000e+01   6.3089501e-02
   1.0000000e+02   4.5699026e-02
   2.0000000e+02   3.3302138e-02
   5.0000000e+02   2.0413184e-02
   1.0000000e+03   1.4207938e-02
   2.0000000e+03   1.0288883e-02
   5.0000000e+03   8.0601046e-03


==> DatFiles/KDENoPN2Sc1b.dat <==
   5.0000000e+01   6.2394639e-02
   1.0000000e+02   4.4771723e-02
   2.0000000e+02   3.1189191e-02
   5.0000000e+02   1.9467814e-02
   1.0000000e+03   1.4720514e-02
   2.0000000e+03   1.0467624e-02
   5.0000000e+03   7.0250288e-03


==> DatFiles/KDENoPN2Sc2a.dat <==
   5.0000000e+01   1.0815245e-01
   1.0000000e+02   8.3398152e-02
   2.0000000e+02   5.1436698e-02
   5.0000000e+02   3.2524999e-02
   1.0000000e+03   2.2669415e-02
   2.0000000e+03   1.7186217e-02
   5.0000000e+03   1.0705318e-02


==> DatFiles/KDENoPN2Sc2b.dat <==
   5.0000000e+01   1.4111446e-01
   1.0000000e+02   7.8820302e-02
   2.0000000e+02   5.5654938e-02
   5.0000000e+02   3.7293662e-02
   1.0000000e+03   2.7689785e-02
   2.0000000e+03   2.1500582e-02
   5.0000000e+03   1.1262736e-02


==> DatFiles/KDENoPN3Sc1a.dat <==
   5.0000000e+01   6.3005328e-02
   1.0000000e+02   4.5586597e-02
   2.0000000e+02   3.3157783e-02
   5.0000000e+02   1.9924964e-02
   1.0000000e+03   1.4304729e-02
   2.0000000e+03   1.0410945e-02
   5.0000000e+03   7.4692995e-03


==> DatFiles/KDENoPN3Sc1b.dat <==
   5.0000000e+01   6.5692617e-02
   1.0000000e+02   4.7733652e-02
   2.0000000e+02   3.2053001e-02
   5.0000000e+02   1.9636411e-02
   1.0000000e+03   1.3899414e-02
   2.0000000e+03   1.0109157e-02
   5.0000000e+03   7.0657800e-03


==> DatFiles/KDENoPN3Sc2a.dat <==
   5.0000000e+01   1.0810526e-01
   1.0000000e+02   8.2059355e-02
   2.0000000e+02   5.1494416e-02
   5.0000000e+02   3.3033120e-02
   1.0000000e+03   2.3472786e-02
   2.0000000e+03   1.6943024e-02
   5.0000000e+03   1.1196781e-02


==> DatFiles/KDENoPN3Sc2b.dat <==
   5.0000000e+01   1.4085988e-01
   1.0000000e+02   8.0300591e-02
   2.0000000e+02   5.8035375e-02
   5.0000000e+02   3.8426502e-02
   1.0000000e+03   2.8228659e-02
   2.0000000e+03   2.1590397e-02
   5.0000000e+03   1.1054514e-02


==> DatFiles/KDENoPNallSc3a.dat <==
   5.0000000e+01   1.0542234e-01
   1.0000000e+02   7.8114880e-02
   2.0000000e+02   6.1993253e-02
   5.0000000e+02   3.1969956e-02
   1.0000000e+03   2.2636885e-02
   2.0000000e+03   1.6627417e-02
   5.0000000e+03   1.0823416e-02


==> DatFiles/KDENoPNallSc3b.dat <==
   5.0000000e+01   1.1148224e-01
   1.0000000e+02   7.4917438e-02
   2.0000000e+02   5.2422286e-02
   5.0000000e+02   3.3379565e-02
   1.0000000e+03   2.3702036e-02
   2.0000000e+03   1.6954378e-02
   5.0000000e+03   1.0319235e-02


==> DatFiles/KDErelN1Sc1a.dat <==
   5.0000000e+01   1.3586441e-01
   1.0000000e+02   9.0411505e-02
   2.0000000e+02   6.6129476e-02
   5.0000000e+02   4.2688402e-02
   1.0000000e+03   3.0883152e-02
   2.0000000e+03   2.7750924e-02
   5.0000000e+03   2.0800285e-02


==> DatFiles/KDErelN1Sc1b.dat <==
   5.0000000e+01   1.6413305e-03
   1.0000000e+02   6.9074153e-04
   2.0000000e+02   2.6292848e-04
   5.0000000e+02   9.7797786e-05
   1.0000000e+03   6.0724245e-05
   2.0000000e+03   4.4139469e-05
   5.0000000e+03   2.4376343e-05


==> DatFiles/KDErelN1Sc2a.dat <==
   5.0000000e+01   3.1785165e-02
   1.0000000e+02   2.0084728e-02
   2.0000000e+02   1.2871852e-02
   5.0000000e+02   5.4766368e-03
   1.0000000e+03   3.8073377e-03
   2.0000000e+03   2.9048983e-03
   5.0000000e+03   1.3770530e-03


==> DatFiles/KDErelN1Sc2b.dat <==
   5.0000000e+01   4.6843047e-03
   1.0000000e+02   1.4573178e-03
   2.0000000e+02   6.7273604e-04
   5.0000000e+02   2.3867482e-04
   1.0000000e+03   1.4328251e-04
   2.0000000e+03   8.7056268e-05
   5.0000000e+03   2.9153644e-05


==> DatFiles/KDErelN2Sc1a.dat <==
   5.0000000e+01   1.8825594e-01
   1.0000000e+02   1.3727573e-01
   2.0000000e+02   1.0716590e-01
   5.0000000e+02   8.3736004e-02
   1.0000000e+03   7.3091563e-02
   2.0000000e+03   6.7254132e-02
   5.0000000e+03   5.4267294e-02


==> DatFiles/KDErelN2Sc1b.dat <==
   5.0000000e+01   1.8736546e-03
   1.0000000e+02   8.5155229e-04
   2.0000000e+02   3.9836508e-04
   5.0000000e+02   1.6035286e-04
   1.0000000e+03   7.7892919e-05
   2.0000000e+03   3.3397009e-05
   5.0000000e+03   1.7356808e-05


==> DatFiles/KDErelN2Sc2a.dat <==
   5.0000000e+01   3.3763895e-02
   1.0000000e+02   2.1627345e-02
   2.0000000e+02   1.4455782e-02
   5.0000000e+02   7.4331528e-03
   1.0000000e+03   4.7885101e-03
   2.0000000e+03   3.1888549e-03
   5.0000000e+03   1.6273606e-03


==> DatFiles/KDErelN2Sc2b.dat <==
   5.0000000e+01   5.6319988e-03
   1.0000000e+02   2.1204044e-03
   2.0000000e+02   1.0504326e-03
   5.0000000e+02   3.8554402e-04
   1.0000000e+03   2.0758669e-04
   2.0000000e+03   1.4892169e-04
   5.0000000e+03   2.4564092e-05


==> DatFiles/KDErelN3Sc1a.dat <==
   5.0000000e+01   1.8935228e-01
   1.0000000e+02   1.3977078e-01
   2.0000000e+02   1.0954102e-01
   5.0000000e+02   9.3717819e-02
   1.0000000e+03   8.2137204e-02
   2.0000000e+03   7.6735996e-02
   5.0000000e+03   6.8173593e-02


==> DatFiles/KDErelN3Sc1b.dat <==
   5.0000000e+01   2.3322372e-03
   1.0000000e+02   9.6348646e-04
   2.0000000e+02   4.8410518e-04
   5.0000000e+02   1.4030242e-04
   1.0000000e+03   8.5079453e-05
   2.0000000e+03   3.3591499e-05
   5.0000000e+03   1.3775148e-05


==> DatFiles/KDErelN3Sc2a.dat <==
   5.0000000e+01   3.3448034e-02
   1.0000000e+02   2.1970767e-02
   2.0000000e+02   1.5156220e-02
   5.0000000e+02   7.9483672e-03
   1.0000000e+03   5.7417171e-03
   2.0000000e+03   3.5541536e-03
   5.0000000e+03   1.9143954e-03


==> DatFiles/KDErelN3Sc2b.dat <==
   5.0000000e+01   5.6628539e-03
   1.0000000e+02   2.1966580e-03
   2.0000000e+02   1.2795575e-03
   5.0000000e+02   4.7139261e-04
   1.0000000e+03   2.3828375e-04
   2.0000000e+03   1.5508380e-04
   5.0000000e+03   3.2853603e-05


==> DatFiles/KDErelNallSc3a.dat <==
   5.0000000e+01   4.1657829e-02
   1.0000000e+02   2.5988380e-02
   2.0000000e+02   1.7954075e-02
   5.0000000e+02   1.1444522e-02
   1.0000000e+03   8.1247285e-03
   2.0000000e+03   4.9619364e-03
   5.0000000e+03   2.5378720e-03


==> DatFiles/KDErelNallSc3b.dat <==
   5.0000000e+01   3.0225052e-03
   1.0000000e+02   1.4060163e-03
   2.0000000e+02   7.1526847e-04
   5.0000000e+02   4.1639121e-04
   1.0000000e+03   2.4325241e-04
   2.0000000e+03   1.6057997e-04
   5.0000000e+03   3.2521521e-05


==> DatFiles/MLEL1N1Sc1a.dat <==
   5.0000000e+01   2.7349848e-01
   1.0000000e+02   2.0565671e-01
   2.0000000e+02   1.3902553e-01
   5.0000000e+02   8.7618472e-02
   1.0000000e+03   6.2482180e-02
   2.0000000e+03   4.3683807e-02
   5.0000000e+03   2.7793270e-02


==> DatFiles/MLEL1N1Sc1b.dat <==
   5.0000000e+01   2.2194756e-01
   1.0000000e+02   1.5354387e-01
   2.0000000e+02   1.0772371e-01
   5.0000000e+02   6.7038706e-02
   1.0000000e+03   4.7207971e-02
   2.0000000e+03   3.3387371e-02
   5.0000000e+03   2.1237843e-02


==> DatFiles/MLEL1N1Sc2a.dat <==
   5.0000000e+01   6.5418126e-01
   1.0000000e+02   4.5158765e-01
   2.0000000e+02   3.1179632e-01
   5.0000000e+02   1.9448385e-01
   1.0000000e+03   1.3734124e-01
   2.0000000e+03   9.6573039e-02
   5.0000000e+03   6.1238787e-02


==> DatFiles/MLEL1N1Sc2b.dat <==
   5.0000000e+01   4.7997195e-01
   1.0000000e+02   3.4556275e-01
   2.0000000e+02   2.4255085e-01
   5.0000000e+02   1.5064996e-01
   1.0000000e+03   1.0595053e-01
   2.0000000e+03   7.4873558e-02
   5.0000000e+03   4.7119698e-02


==> DatFiles/MLEL1N1Sc3a.dat <==
   5.0000000e+01   5.7552292e-01
   1.0000000e+02   4.0736651e-01
   2.0000000e+02   2.9056929e-01
   5.0000000e+02   1.9681209e-01
   1.0000000e+03   1.5380814e-01
   2.0000000e+03   1.2593314e-01
   5.0000000e+03   1.0615985e-01


==> DatFiles/MLEL1N1Sc3b.dat <==
   5.0000000e+01   4.6507219e-01
   1.0000000e+02   3.3045276e-01
   2.0000000e+02   2.3909022e-01
   5.0000000e+02   1.6700485e-01
   1.0000000e+03   1.3543564e-01
   2.0000000e+03   1.1455197e-01
   5.0000000e+03   1.0105546e-01


==> DatFiles/MLEL1N2Sc1a.dat <==
   5.0000000e+01   4.5513099e-01
   1.0000000e+02   3.3445580e-01
   2.0000000e+02   2.4843468e-01
   5.0000000e+02   1.5440300e-01
   1.0000000e+03   1.0851016e-01
   2.0000000e+03   7.5681048e-02
   5.0000000e+03   4.8370611e-02


==> DatFiles/MLEL1N2Sc1b.dat <==
   5.0000000e+01   3.6323970e-01
   1.0000000e+02   2.6147265e-01
   2.0000000e+02   1.8977635e-01
   5.0000000e+02   1.1615688e-01
   1.0000000e+03   8.1745402e-02
   2.0000000e+03   5.7256735e-02
   5.0000000e+03   3.6419600e-02


==> DatFiles/MLEL1N2Sc2a.dat <==
   5.0000000e+01   9.8205970e-01
   1.0000000e+02   6.9662643e-01
   2.0000000e+02   4.9572849e-01
   5.0000000e+02   3.1106649e-01
   1.0000000e+03   2.2037084e-01
   2.0000000e+03   1.5609261e-01
   5.0000000e+03   9.7738593e-02


==> DatFiles/MLEL1N2Sc2b.dat <==
   5.0000000e+01   7.6290406e-01
   1.0000000e+02   5.4986049e-01
   2.0000000e+02   3.9248202e-01
   5.0000000e+02   2.4107519e-01
   1.0000000e+03   1.7152925e-01
   2.0000000e+03   1.2184558e-01
   5.0000000e+03   7.6378748e-02


==> DatFiles/MLEL1N2Sc3a.dat <==
   5.0000000e+01   9.8980779e-01
   1.0000000e+02   6.7647644e-01
   2.0000000e+02   4.6900930e-01
   5.0000000e+02   2.9698667e-01
   1.0000000e+03   2.1018255e-01
   2.0000000e+03   1.4885354e-01
   5.0000000e+03   9.7512469e-02


==> DatFiles/MLEL1N2Sc3b.dat <==
   5.0000000e+01   7.8184005e-01
   1.0000000e+02   5.2802722e-01
   2.0000000e+02   3.7201168e-01
   5.0000000e+02   2.3658593e-01
   1.0000000e+03   1.6951962e-01
   2.0000000e+03   1.2112902e-01
   5.0000000e+03   8.0418199e-02


==> DatFiles/MLEL1N3Sc1a.dat <==
   5.0000000e+01   5.1168484e-01
   1.0000000e+02   4.2193008e-01
   2.0000000e+02   2.9585418e-01
   5.0000000e+02   1.9935572e-01
   1.0000000e+03   1.3856196e-01
   2.0000000e+03   9.8474221e-02
   5.0000000e+03   6.2395299e-02


==> DatFiles/MLEL1N3Sc1b.dat <==
   5.0000000e+01   4.4033181e-01
   1.0000000e+02   3.2419045e-01
   2.0000000e+02   2.4061159e-01
   5.0000000e+02   1.4861490e-01
   1.0000000e+03   1.0560222e-01
   2.0000000e+03   7.3199483e-02
   5.0000000e+03   4.6798722e-02


==> DatFiles/MLEL1N3Sc2a.dat <==
   5.0000000e+01   1.2266539e+00
   1.0000000e+02   8.5853017e-01
   2.0000000e+02   6.1865854e-01
   5.0000000e+02   3.9827629e-01
   1.0000000e+03   2.7595516e-01
   2.0000000e+03   1.9545831e-01
   5.0000000e+03   1.2450459e-01


==> DatFiles/MLEL1N3Sc2b.dat <==
   5.0000000e+01   9.2824769e-01
   1.0000000e+02   6.7564644e-01
   2.0000000e+02   4.8598280e-01
   5.0000000e+02   3.0947000e-01
   1.0000000e+03   2.1483840e-01
   2.0000000e+03   1.5235902e-01
   5.0000000e+03   9.6772298e-02


==> DatFiles/MLEL1N3Sc3a.dat <==
   5.0000000e+01   1.2092085e+00
   1.0000000e+02   8.7351877e-01
   2.0000000e+02   6.0209758e-01
   5.0000000e+02   3.7828753e-01
   1.0000000e+03   2.6719818e-01
   2.0000000e+03   1.8838520e-01
   5.0000000e+03   1.1990605e-01


==> DatFiles/MLEL1N3Sc3b.dat <==
   5.0000000e+01   1.0040586e+00
   1.0000000e+02   6.8819295e-01
   2.0000000e+02   4.7538549e-01
   5.0000000e+02   3.0305671e-01
   1.0000000e+03   2.1523639e-01
   2.0000000e+03   1.5269351e-01
   5.0000000e+03   9.7347709e-02


==> DatFiles/MLENoPN1Sc1a.dat <==
   5.0000000e+01   5.9264798e-02
   1.0000000e+02   4.3533301e-02
   2.0000000e+02   3.0771653e-02
   5.0000000e+02   1.8899661e-02
   1.0000000e+03   1.3760101e-02
   2.0000000e+03   9.3781657e-03
   5.0000000e+03   5.9624266e-03


==> DatFiles/MLENoPN1Sc1b.dat <==
   5.0000000e+01   6.2547999e-02
   1.0000000e+02   4.4443401e-02
   2.0000000e+02   3.0857104e-02
   5.0000000e+02   1.9598919e-02
   1.0000000e+03   1.3646957e-02
   2.0000000e+03   9.7267312e-03
   5.0000000e+03   6.0819210e-03


==> DatFiles/MLENoPN1Sc2a.dat <==
   5.0000000e+01   1.0542498e-01
   1.0000000e+02   7.4374930e-02
   2.0000000e+02   5.2716681e-02
   5.0000000e+02   3.2873128e-02
   1.0000000e+03   2.3546505e-02
   2.0000000e+03   1.6304611e-02
   5.0000000e+03   1.0776279e-02


==> DatFiles/MLENoPN1Sc2b.dat <==
   5.0000000e+01   1.1142529e-01
   1.0000000e+02   8.2787888e-02
   2.0000000e+02   5.8992794e-02
   5.0000000e+02   3.6248791e-02
   1.0000000e+03   2.5944934e-02
   2.0000000e+03   1.8328676e-02
   5.0000000e+03   1.1513634e-02


==> DatFiles/MLENoPN1Sc3a.dat <==
   5.0000000e+01   1.0285770e-01
   1.0000000e+02   7.2424440e-02
   2.0000000e+02   5.1855944e-02
   5.0000000e+02   3.1537388e-02
   1.0000000e+03   2.2209973e-02
   2.0000000e+03   1.5715856e-02
   5.0000000e+03   9.7634243e-03


==> DatFiles/MLENoPN1Sc3b.dat <==
   5.0000000e+01   1.0389443e-01
   1.0000000e+02   7.4525480e-02
   2.0000000e+02   5.1824072e-02
   5.0000000e+02   3.2965478e-02
   1.0000000e+03   2.3485558e-02
   2.0000000e+03   1.6213991e-02
   5.0000000e+03   1.0132717e-02


==> DatFiles/MLENoPN2Sc1a.dat <==
   5.0000000e+01   6.2551734e-02
   1.0000000e+02   4.3975799e-02
   2.0000000e+02   3.1483666e-02
   5.0000000e+02   1.9634013e-02
   1.0000000e+03   1.3733877e-02
   2.0000000e+03   9.7925136e-03
   5.0000000e+03   6.3801858e-03


==> DatFiles/MLENoPN2Sc1b.dat <==
   5.0000000e+01   6.1983599e-02
   1.0000000e+02   4.3658934e-02
   2.0000000e+02   3.1462266e-02
   5.0000000e+02   1.9380439e-02
   1.0000000e+03   1.3782926e-02
   2.0000000e+03   9.4943568e-03
   5.0000000e+03   5.9392218e-03


==> DatFiles/MLENoPN2Sc2a.dat <==
   5.0000000e+01   1.0394042e-01
   1.0000000e+02   7.2524493e-02
   2.0000000e+02   5.0143884e-02
   5.0000000e+02   3.1933949e-02
   1.0000000e+03   2.2372726e-02
   2.0000000e+03   1.6594098e-02
   5.0000000e+03   1.0042325e-02


==> DatFiles/MLENoPN2Sc2b.dat <==
   5.0000000e+01   1.1025374e-01
   1.0000000e+02   7.9654499e-02
   2.0000000e+02   5.5168531e-02
   5.0000000e+02   3.5424813e-02
   1.0000000e+03   2.4909016e-02
   2.0000000e+03   1.7651453e-02
   5.0000000e+03   1.1049734e-02


==> DatFiles/MLENoPN2Sc3a.dat <==
   5.0000000e+01   1.0285770e-01
   1.0000000e+02   7.2424445e-02
   2.0000000e+02   5.1855947e-02
   5.0000000e+02   3.1537391e-02
   1.0000000e+03   2.2209978e-02
   2.0000000e+03   1.5715859e-02
   5.0000000e+03   9.7634247e-03


==> DatFiles/MLENoPN2Sc3b.dat <==
   5.0000000e+01   1.0389443e-01
   1.0000000e+02   7.4525478e-02
   2.0000000e+02   5.1824070e-02
   5.0000000e+02   3.2965474e-02
   1.0000000e+03   2.3484800e-02
   2.0000000e+03   1.6213995e-02
   5.0000000e+03   1.0131958e-02


==> DatFiles/MLENoPN3Sc1a.dat <==
   5.0000000e+01   6.1905489e-02
   1.0000000e+02   4.3757792e-02
   2.0000000e+02   3.1045474e-02
   5.0000000e+02   1.9522945e-02
   1.0000000e+03   1.3840055e-02
   2.0000000e+03   9.8549375e-03
   5.0000000e+03   6.3266134e-03


==> DatFiles/MLENoPN3Sc1b.dat <==
   5.0000000e+01   6.4502167e-02
   1.0000000e+02   4.6370446e-02
   2.0000000e+02   3.2005691e-02
   5.0000000e+02   1.9446627e-02
   1.0000000e+03   1.3362768e-02
   2.0000000e+03   9.5710776e-03
   5.0000000e+03   6.3439453e-03


==> DatFiles/MLENoPN3Sc2a.dat <==
   5.0000000e+01   1.0278201e-01
   1.0000000e+02   7.2665887e-02
   2.0000000e+02   5.0758510e-02
   5.0000000e+02   3.2332650e-02
   1.0000000e+03   2.2500128e-02
   2.0000000e+03   1.6284829e-02
   5.0000000e+03   1.0505763e-02


==> DatFiles/MLENoPN3Sc2b.dat <==
   5.0000000e+01   1.1387536e-01
   1.0000000e+02   8.0492689e-02
   2.0000000e+02   5.6929683e-02
   5.0000000e+02   3.6285207e-02
   1.0000000e+03   2.5273099e-02
   2.0000000e+03   1.7937975e-02
   5.0000000e+03   1.0856639e-02


==> DatFiles/MLENoPN3Sc3a.dat <==
   5.0000000e+01   1.0285711e-01
   1.0000000e+02   7.2423860e-02
   2.0000000e+02   5.1855322e-02
   5.0000000e+02   3.1536929e-02
   1.0000000e+03   2.2210079e-02
   2.0000000e+03   1.5715810e-02
   5.0000000e+03   9.7633625e-03


==> DatFiles/MLENoPN3Sc3b.dat <==
   5.0000000e+01   1.0389466e-01
   1.0000000e+02   7.4526743e-02
   2.0000000e+02   5.1826037e-02
   5.0000000e+02   3.2965997e-02
   1.0000000e+03   2.3485420e-02
   2.0000000e+03   1.6214240e-02
   5.0000000e+03   1.0133039e-02


==> DatFiles/MLErelN1Sc1a.dat <==
   5.0000000e+01   2.7634127e-01
   1.0000000e+02   1.2292413e-01
   2.0000000e+02   4.7319243e-02
   5.0000000e+02   1.7011379e-02
   1.0000000e+03   9.8829402e-03
   2.0000000e+03   6.7559409e-03
   5.0000000e+03   3.2183946e-03


==> DatFiles/MLErelN1Sc1b.dat <==
   5.0000000e+01   4.2242082e-03
   1.0000000e+02   1.6461265e-03
   2.0000000e+02   7.0025345e-04
   5.0000000e+02   1.1965141e-04
   1.0000000e+03   5.6219792e-05
   2.0000000e+03   2.8483693e-05
   5.0000000e+03   1.1850915e-05


==> DatFiles/MLErelN1Sc2a.dat <==
   5.0000000e+01   5.1117718e-02
   1.0000000e+02   3.3110538e-02
   2.0000000e+02   1.9727213e-02
   5.0000000e+02   9.5096583e-03
   1.0000000e+03   6.0221426e-03
   2.0000000e+03   3.7828927e-03
   5.0000000e+03   1.8793276e-03


==> DatFiles/MLErelN1Sc2b.dat <==
   5.0000000e+01   7.9271667e-03
   1.0000000e+02   4.8013831e-03
   2.0000000e+02   2.3438889e-03
   5.0000000e+02   3.9248111e-04
   1.0000000e+03   9.5101486e-05
   2.0000000e+03   5.3108165e-05
   5.0000000e+03   2.3446127e-05


==> DatFiles/MLErelN1Sc3a.dat <==
   5.0000000e+01   1.0176458e-01
   1.0000000e+02   5.7276879e-02
   2.0000000e+02   4.0180100e-02
   5.0000000e+02   2.6443048e-02
   1.0000000e+03   2.0757592e-02
   2.0000000e+03   1.6250989e-02
   5.0000000e+03   1.2492401e-02


==> DatFiles/MLErelN1Sc3b.dat <==
   5.0000000e+01   3.2789741e-03
   1.0000000e+02   1.5858312e-03
   2.0000000e+02   7.3675717e-04
   5.0000000e+02   2.9552457e-04
   1.0000000e+03   1.5629814e-04
   2.0000000e+03   7.3996179e-05
   5.0000000e+03   2.9229851e-05


==> DatFiles/MLErelN2Sc1a.dat <==
   5.0000000e+01   5.2409135e-01
   1.0000000e+02   3.9340211e-01
   2.0000000e+02   2.0364821e-01
   5.0000000e+02   4.4445356e-02
   1.0000000e+03   2.0939051e-02
   2.0000000e+03   1.2640725e-02
   5.0000000e+03   7.1956150e-03


==> DatFiles/MLErelN2Sc1b.dat <==
   5.0000000e+01   8.4354602e-03
   1.0000000e+02   5.2369993e-03
   2.0000000e+02   2.4584079e-03
   5.0000000e+02   7.1455334e-04
   1.0000000e+03   2.1508346e-04
   2.0000000e+03   4.1174435e-05
   5.0000000e+03   1.1782171e-05


==> DatFiles/MLErelN2Sc2a.dat <==
   5.0000000e+01   1.8681100e-01
   1.0000000e+02   8.0238976e-02
   2.0000000e+02   3.4796873e-02
   5.0000000e+02   2.0266220e-02
   1.0000000e+03   1.2348425e-02
   2.0000000e+03   7.8692176e-03
   5.0000000e+03   4.3863520e-03


==> DatFiles/MLErelN2Sc2b.dat <==
   5.0000000e+01   1.3171114e-02
   1.0000000e+02   8.3577742e-03
   2.0000000e+02   5.0650671e-03
   5.0000000e+02   2.2483274e-03
   1.0000000e+03   8.4460620e-04
   2.0000000e+03   1.8179705e-04
   5.0000000e+03   2.2351006e-05


==> DatFiles/MLErelN2Sc3a.dat <==
   5.0000000e+01   3.9919243e-01
   1.0000000e+02   1.6698591e-01
   2.0000000e+02   6.0274394e-02
   5.0000000e+02   3.8059495e-02
   1.0000000e+03   2.3090342e-02
   2.0000000e+03   1.4373806e-02
   5.0000000e+03   8.0723839e-03


==> DatFiles/MLErelN2Sc3b.dat <==
   5.0000000e+01   3.2442572e-03
   1.0000000e+02   1.5667541e-03
   2.0000000e+02   7.2748031e-04
   5.0000000e+02   2.9077805e-04
   1.0000000e+03   1.5385362e-04
   2.0000000e+03   7.2505071e-05
   5.0000000e+03   2.8698537e-05


==> DatFiles/MLErelN3Sc1a.dat <==
   5.0000000e+01   5.9105340e-01
   1.0000000e+02   4.9878193e-01
   2.0000000e+02   3.4989202e-01
   5.0000000e+02   1.0459364e-01
   1.0000000e+03   3.5962722e-02
   2.0000000e+03   1.7960021e-02
   5.0000000e+03   9.6995630e-03


==> DatFiles/MLErelN3Sc1b.dat <==
   5.0000000e+01   1.0341728e-02
   1.0000000e+02   7.5887869e-03
   2.0000000e+02   4.2999114e-03
   5.0000000e+02   1.3604914e-03
   1.0000000e+03   5.4886096e-04
   2.0000000e+03   1.4171009e-04
   5.0000000e+03   1.4657454e-05


==> DatFiles/MLErelN3Sc2a.dat <==
   5.0000000e+01   2.7312763e-01
   1.0000000e+02   1.5591150e-01
   2.0000000e+02   6.2176921e-02
   5.0000000e+02   3.1194741e-02
   1.0000000e+03   1.7862412e-02
   2.0000000e+03   1.0999044e-02
   5.0000000e+03   6.5133137e-03


==> DatFiles/MLErelN3Sc2b.dat <==
   5.0000000e+01   1.6420738e-02
   1.0000000e+02   1.0647736e-02
   2.0000000e+02   6.7402061e-03
   5.0000000e+02   3.4767104e-03
   1.0000000e+03   1.7699393e-03
   2.0000000e+03   5.7663661e-04
   5.0000000e+03   4.2681868e-05


==> DatFiles/MLErelN3Sc3a.dat <==
   5.0000000e+01   5.5860637e-01
   1.0000000e+02   3.2381895e-01
   2.0000000e+02   1.1801486e-01
   5.0000000e+02   5.4358221e-02
   1.0000000e+03   3.2371887e-02
   2.0000000e+03   1.9523059e-02
   5.0000000e+03   1.0339125e-02


==> DatFiles/MLErelN3Sc3b.dat <==
   5.0000000e+01   3.2341431e-03
   1.0000000e+02   1.5639983e-03
   2.0000000e+02   7.2452407e-04
   5.0000000e+02   2.8971292e-04
   1.0000000e+03   1.5307307e-04
   2.0000000e+03   7.2067591e-05
   5.0000000e+03   2.8572049e-05


==> DatFiles/resall1.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   0.0000000e+00
   2.5200000e-01   0.0000000e+00
   2.5300000e-01   0.0000000e+00
   2.5400000e-01   0.0000000e+00
   2.5500000e-01   0.0000000e+00
   2.5600000e-01   0.0000000e+00
   2.5700000e-01   0.0000000e+00
   2.5800000e-01   0.0000000e+00
   2.5900000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.6100000e-01   0.0000000e+00
   2.6200000e-01   0.0000000e+00
   2.6300000e-01   0.0000000e+00
   2.6400000e-01   0.0000000e+00
   2.6500000e-01   0.0000000e+00
   2.6600000e-01   0.0000000e+00
   2.6700000e-01   0.0000000e+00
   2.6800000e-01   0.0000000e+00
   2.6900000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.7100000e-01   0.0000000e+00
   2.7200000e-01   0.0000000e+00
   2.7300000e-01   0.0000000e+00
   2.7400000e-01   0.0000000e+00
   2.7500000e-01   0.0000000e+00
   2.7600000e-01   0.0000000e+00
   2.7700000e-01   0.0000000e+00
   2.7800000e-01   0.0000000e+00
   2.7900000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.8100000e-01   0.0000000e+00
   2.8200000e-01   0.0000000e+00
   2.8300000e-01   0.0000000e+00
   2.8400000e-01   0.0000000e+00
   2.8500000e-01   0.0000000e+00
   2.8600000e-01   0.0000000e+00
   2.8700000e-01   0.0000000e+00
   2.8800000e-01   0.0000000e+00
   2.8900000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   2.9100000e-01   0.0000000e+00
   2.9200000e-01   0.0000000e+00
   2.9300000e-01   0.0000000e+00
   2.9400000e-01   0.0000000e+00
   2.9500000e-01   0.0000000e+00
   2.9600000e-01   0.0000000e+00
   2.9700000e-01   0.0000000e+00
   2.9800000e-01   0.0000000e+00
   2.9900000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.0100000e-01   0.0000000e+00
   3.0200000e-01   0.0000000e+00
   3.0300000e-01   0.0000000e+00
   3.0400000e-01   0.0000000e+00
   3.0500000e-01   0.0000000e+00
   3.0600000e-01   0.0000000e+00
   3.0700000e-01   0.0000000e+00
   3.0800000e-01   0.0000000e+00
   3.0900000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.1100000e-01   0.0000000e+00
   3.1200000e-01   0.0000000e+00
   3.1300000e-01   0.0000000e+00
   3.1400000e-01   0.0000000e+00
   3.1500000e-01   0.0000000e+00
   3.1600000e-01   0.0000000e+00
   3.1700000e-01   0.0000000e+00
   3.1800000e-01   0.0000000e+00
   3.1900000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.2100000e-01   0.0000000e+00
   3.2200000e-01   0.0000000e+00
   3.2300000e-01   0.0000000e+00
   3.2400000e-01   0.0000000e+00
   3.2500000e-01   0.0000000e+00
   3.2600000e-01   0.0000000e+00
   3.2700000e-01   0.0000000e+00
   3.2800000e-01   0.0000000e+00
   3.2900000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.3100000e-01   0.0000000e+00
   3.3200000e-01   0.0000000e+00
   3.3300000e-01   0.0000000e+00
   3.3400000e-01   0.0000000e+00
   3.3500000e-01   0.0000000e+00
   3.3600000e-01   0.0000000e+00
   3.3700000e-01   0.0000000e+00
   3.3800000e-01   0.0000000e+00
   3.3900000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.4100000e-01   0.0000000e+00
   3.4200000e-01   0.0000000e+00
   3.4300000e-01   0.0000000e+00
   3.4400000e-01   0.0000000e+00
   3.4500000e-01   0.0000000e+00
   3.4600000e-01   0.0000000e+00
   3.4700000e-01   0.0000000e+00
   3.4800000e-01   0.0000000e+00
   3.4900000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.5100000e-01   0.0000000e+00
   3.5200000e-01   0.0000000e+00
   3.5300000e-01   0.0000000e+00
   3.5400000e-01   0.0000000e+00
   3.5500000e-01   0.0000000e+00
   3.5600000e-01   0.0000000e+00
   3.5700000e-01   0.0000000e+00
   3.5800000e-01   0.0000000e+00
   3.5900000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.6100000e-01   0.0000000e+00
   3.6200000e-01   0.0000000e+00
   3.6300000e-01   0.0000000e+00
   3.6400000e-01   0.0000000e+00
   3.6500000e-01   0.0000000e+00
   3.6600000e-01   0.0000000e+00
   3.6700000e-01   0.0000000e+00
   3.6800000e-01   0.0000000e+00
   3.6900000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.7100000e-01   0.0000000e+00
   3.7200000e-01   0.0000000e+00
   3.7300000e-01   0.0000000e+00
   3.7400000e-01   0.0000000e+00
   3.7500000e-01   0.0000000e+00
   3.7600000e-01   0.0000000e+00
   3.7700000e-01   0.0000000e+00
   3.7800000e-01   0.0000000e+00
   3.7900000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.8100000e-01   0.0000000e+00
   3.8200000e-01   0.0000000e+00
   3.8300000e-01   0.0000000e+00
   3.8400000e-01   0.0000000e+00
   3.8500000e-01   0.0000000e+00
   3.8600000e-01   0.0000000e+00
   3.8700000e-01   0.0000000e+00
   3.8800000e-01   0.0000000e+00
   3.8900000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   3.9100000e-01   0.0000000e+00
   3.9200000e-01   0.0000000e+00
   3.9300000e-01   0.0000000e+00
   3.9400000e-01   0.0000000e+00
   3.9500000e-01   0.0000000e+00
   3.9600000e-01   0.0000000e+00
   3.9700000e-01   0.0000000e+00
   3.9800000e-01   0.0000000e+00
   3.9900000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.0100000e-01   0.0000000e+00
   4.0200000e-01   0.0000000e+00
   4.0300000e-01   0.0000000e+00
   4.0400000e-01   0.0000000e+00
   4.0500000e-01   0.0000000e+00
   4.0600000e-01   0.0000000e+00
   4.0700000e-01   0.0000000e+00
   4.0800000e-01   0.0000000e+00
   4.0900000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.1100000e-01   0.0000000e+00
   4.1200000e-01   0.0000000e+00
   4.1300000e-01   0.0000000e+00
   4.1400000e-01   0.0000000e+00
   4.1500000e-01   0.0000000e+00
   4.1600000e-01   0.0000000e+00
   4.1700000e-01   0.0000000e+00
   4.1800000e-01   0.0000000e+00
   4.1900000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.2100000e-01   0.0000000e+00
   4.2200000e-01   0.0000000e+00
   4.2300000e-01   0.0000000e+00
   4.2400000e-01   0.0000000e+00
   4.2500000e-01   0.0000000e+00
   4.2600000e-01   0.0000000e+00
   4.2700000e-01   0.0000000e+00
   4.2800000e-01   0.0000000e+00
   4.2900000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.3100000e-01   0.0000000e+00
   4.3200000e-01   0.0000000e+00
   4.3300000e-01   0.0000000e+00
   4.3400000e-01   0.0000000e+00
   4.3500000e-01   0.0000000e+00
   4.3600000e-01   0.0000000e+00
   4.3700000e-01   0.0000000e+00
   4.3800000e-01   0.0000000e+00
   4.3900000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.4100000e-01   0.0000000e+00
   4.4200000e-01   0.0000000e+00
   4.4300000e-01   0.0000000e+00
   4.4400000e-01   0.0000000e+00
   4.4500000e-01   0.0000000e+00
   4.4600000e-01   0.0000000e+00
   4.4700000e-01   0.0000000e+00
   4.4800000e-01   0.0000000e+00
   4.4900000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.5100000e-01   0.0000000e+00
   4.5200000e-01   0.0000000e+00
   4.5300000e-01   0.0000000e+00
   4.5400000e-01   0.0000000e+00
   4.5500000e-01   0.0000000e+00
   4.5600000e-01   0.0000000e+00
   4.5700000e-01   0.0000000e+00
   4.5800000e-01   0.0000000e+00
   4.5900000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.6100000e-01   0.0000000e+00
   4.6200000e-01   0.0000000e+00
   4.6300000e-01   0.0000000e+00
   4.6400000e-01   0.0000000e+00
   4.6500000e-01   0.0000000e+00
   4.6600000e-01   0.0000000e+00
   4.6700000e-01   0.0000000e+00
   4.6800000e-01   0.0000000e+00
   4.6900000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.7100000e-01   0.0000000e+00
   4.7200000e-01   0.0000000e+00
   4.7300000e-01   0.0000000e+00
   4.7400000e-01   0.0000000e+00
   4.7500000e-01   0.0000000e+00
   4.7600000e-01   0.0000000e+00
   4.7700000e-01   0.0000000e+00
   4.7800000e-01   0.0000000e+00
   4.7900000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.8100000e-01   0.0000000e+00
   4.8200000e-01   0.0000000e+00
   4.8300000e-01   0.0000000e+00
   4.8400000e-01   0.0000000e+00
   4.8500000e-01   0.0000000e+00
   4.8600000e-01   0.0000000e+00
   4.8700000e-01   0.0000000e+00
   4.8800000e-01   0.0000000e+00
   4.8900000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   4.9100000e-01   0.0000000e+00
   4.9200000e-01   0.0000000e+00
   4.9300000e-01   0.0000000e+00
   4.9400000e-01   0.0000000e+00
   4.9500000e-01   0.0000000e+00
   4.9600000e-01   0.0000000e+00
   4.9700000e-01   0.0000000e+00
   4.9800000e-01   0.0000000e+00
   4.9900000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.0100000e-01   1.0000000e-03
   5.0200000e-01   2.0000000e-03
   5.0300000e-01   3.0000000e-03
   5.0400000e-01   4.0000000e-03
   5.0500000e-01   5.0000000e-03
   5.0600000e-01   6.0000000e-03
   5.0700000e-01   7.0000000e-03
   5.0800000e-01   8.0000000e-03
   5.0900000e-01   9.0000000e-03
   5.1000000e-01   1.0000000e-02
   5.1100000e-01   1.1000000e-02
   5.1200000e-01   1.2000000e-02
   5.1300000e-01   1.3000000e-02
   5.1400000e-01   1.4000000e-02
   5.1500000e-01   1.5000000e-02
   5.1600000e-01   1.6000000e-02
   5.1700000e-01   1.7000000e-02
   5.1800000e-01   1.8000000e-02
   5.1900000e-01   1.9000000e-02
   5.2000000e-01   2.0000000e-02
   5.2100000e-01   2.1000000e-02
   5.2200000e-01   2.2000000e-02
   5.2300000e-01   2.3000000e-02
   5.2400000e-01   2.4000000e-02
   5.2500000e-01   2.5000000e-02
   5.2600000e-01   2.6000000e-02
   5.2700000e-01   2.7000000e-02
   5.2800000e-01   2.8000000e-02
   5.2900000e-01   2.9000000e-02
   5.3000000e-01   3.0000000e-02
   5.3100000e-01   3.1000000e-02
   5.3200000e-01   3.2000000e-02
   5.3300000e-01   3.3000000e-02
   5.3400000e-01   3.4000000e-02
   5.3500000e-01   3.5000000e-02
   5.3600000e-01   3.6000000e-02
   5.3700000e-01   3.7000000e-02
   5.3800000e-01   3.8000000e-02
   5.3900000e-01   3.9000000e-02
   5.4000000e-01   4.0000000e-02
   5.4100000e-01   4.1000000e-02
   5.4200000e-01   4.2000000e-02
   5.4300000e-01   4.3000000e-02
   5.4400000e-01   4.4000000e-02
   5.4500000e-01   4.5000000e-02
   5.4600000e-01   4.6000000e-02
   5.4700000e-01   4.7000000e-02
   5.4800000e-01   4.8000000e-02
   5.4900000e-01   4.9000000e-02
   5.5000000e-01   5.0000000e-02
   5.5100000e-01   5.1000000e-02
   5.5200000e-01   5.2000000e-02
   5.5300000e-01   5.3000000e-02
   5.5400000e-01   5.4000000e-02
   5.5500000e-01   5.5000000e-02
   5.5600000e-01   5.6000000e-02
   5.5700000e-01   5.7000000e-02
   5.5800000e-01   5.8000000e-02
   5.5900000e-01   5.9000000e-02
   5.6000000e-01   6.0000000e-02
   5.6100000e-01   6.1000000e-02
   5.6200000e-01   6.2000000e-02
   5.6300000e-01   6.3000000e-02
   5.6400000e-01   6.4000000e-02
   5.6500000e-01   6.5000000e-02
   5.6600000e-01   6.6000000e-02
   5.6700000e-01   6.7000000e-02
   5.6800000e-01   6.8000000e-02
   5.6900000e-01   6.9000000e-02
   5.7000000e-01   7.0000000e-02
   5.7100000e-01   7.1000000e-02
   5.7200000e-01   7.2000000e-02
   5.7300000e-01   7.3000000e-02
   5.7400000e-01   7.4000000e-02
   5.7500000e-01   7.5000000e-02
   5.7600000e-01   7.6000000e-02
   5.7700000e-01   7.7000000e-02
   5.7800000e-01   7.8000000e-02
   5.7900000e-01   7.9000000e-02
   5.8000000e-01   8.0000000e-02
   5.8100000e-01   8.1000000e-02
   5.8200000e-01   8.2000000e-02
   5.8300000e-01   8.3000000e-02
   5.8400000e-01   8.4000000e-02
   5.8500000e-01   8.5000000e-02
   5.8600000e-01   8.6000000e-02
   5.8700000e-01   8.7000000e-02
   5.8800000e-01   8.8000000e-02
   5.8900000e-01   8.9000000e-02
   5.9000000e-01   9.0000000e-02
   5.9100000e-01   9.1000000e-02
   5.9200000e-01   9.2000000e-02
   5.9300000e-01   9.3000000e-02
   5.9400000e-01   9.4000000e-02
   5.9500000e-01   9.5000000e-02
   5.9600000e-01   9.6000000e-02
   5.9700000e-01   9.7000000e-02
   5.9800000e-01   9.8000000e-02
   5.9900000e-01   9.9000000e-02
   6.0000000e-01   1.0000000e-01
   6.0100000e-01   1.0100000e-01
   6.0200000e-01   1.0200000e-01
   6.0300000e-01   1.0300000e-01
   6.0400000e-01   1.0400000e-01
   6.0500000e-01   1.0500000e-01
   6.0600000e-01   2.5000000e-01
   6.0700000e-01   2.5000000e-01
   6.0800000e-01   2.5000000e-01
   6.0900000e-01   2.5000000e-01
   6.1000000e-01   2.5000000e-01
   6.1100000e-01   2.5000000e-01
   6.1200000e-01   2.5000000e-01
   6.1300000e-01   2.5000000e-01
   6.1400000e-01   2.5000000e-01
   6.1500000e-01   2.5000000e-01
   6.1600000e-01   2.5000000e-01
   6.1700000e-01   2.5000000e-01
   6.1800000e-01   2.5000000e-01
   6.1900000e-01   2.5000000e-01
   6.2000000e-01   2.5000000e-01
   6.2100000e-01   2.5000000e-01
   6.2200000e-01   2.5000000e-01
   6.2300000e-01   2.5000000e-01
   6.2400000e-01   2.5000000e-01
   6.2500000e-01   2.5000000e-01
   6.2600000e-01   2.5000000e-01
   6.2700000e-01   2.5000000e-01
   6.2800000e-01   2.5000000e-01
   6.2900000e-01   2.5000000e-01
   6.3000000e-01   2.5000000e-01
   6.3100000e-01   2.5000000e-01
   6.3200000e-01   2.5000000e-01
   6.3300000e-01   2.5000000e-01
   6.3400000e-01   2.5000000e-01
   6.3500000e-01   2.5000000e-01
   6.3600000e-01   2.5000000e-01
   6.3700000e-01   2.5000000e-01
   6.3800000e-01   2.5000000e-01
   6.3900000e-01   2.5000000e-01
   6.4000000e-01   2.5000000e-01
   6.4100000e-01   2.5000000e-01
   6.4200000e-01   2.5000000e-01
   6.4300000e-01   2.5000000e-01
   6.4400000e-01   2.5000000e-01
   6.4500000e-01   2.5000000e-01
   6.4600000e-01   2.5000000e-01
   6.4700000e-01   2.5000000e-01
   6.4800000e-01   2.5000000e-01
   6.4900000e-01   2.5000000e-01
   6.5000000e-01   2.5000000e-01
   6.5100000e-01   2.5000000e-01
   6.5200000e-01   2.5000000e-01
   6.5300000e-01   2.5000000e-01
   6.5400000e-01   2.5000000e-01
   6.5500000e-01   2.5000000e-01
   6.5600000e-01   2.5000000e-01
   6.5700000e-01   2.5000000e-01
   6.5800000e-01   2.5000000e-01
   6.5900000e-01   2.5000000e-01
   6.6000000e-01   2.5000000e-01
   6.6100000e-01   2.5000000e-01
   6.6200000e-01   2.5000000e-01
   6.6300000e-01   2.5000000e-01
   6.6400000e-01   2.5000000e-01
   6.6500000e-01   2.5000000e-01
   6.6600000e-01   2.5000000e-01
   6.6700000e-01   2.5000000e-01
   6.6800000e-01   2.5000000e-01
   6.6900000e-01   2.5000000e-01
   6.7000000e-01   2.5000000e-01
   6.7100000e-01   2.5000000e-01
   6.7200000e-01   2.5000000e-01
   6.7300000e-01   2.5000000e-01
   6.7400000e-01   2.5000000e-01
   6.7500000e-01   2.5000000e-01
   6.7600000e-01   2.5000000e-01
   6.7700000e-01   2.5000000e-01
   6.7800000e-01   2.5000000e-01
   6.7900000e-01   2.5000000e-01
   6.8000000e-01   2.5000000e-01
   6.8100000e-01   2.5000000e-01
   6.8200000e-01   2.5000000e-01
   6.8300000e-01   2.5000000e-01
   6.8400000e-01   2.5000000e-01
   6.8500000e-01   2.5000000e-01
   6.8600000e-01   2.5000000e-01
   6.8700000e-01   2.5000000e-01
   6.8800000e-01   2.5000000e-01
   6.8900000e-01   2.5000000e-01
   6.9000000e-01   2.5000000e-01
   6.9100000e-01   2.5000000e-01
   6.9200000e-01   2.5000000e-01
   6.9300000e-01   2.5000000e-01
   6.9400000e-01   2.5000000e-01
   6.9500000e-01   2.5000000e-01
   6.9600000e-01   2.5000000e-01
   6.9700000e-01   2.5000000e-01
   6.9800000e-01   2.5000000e-01
   6.9900000e-01   2.5000000e-01
   7.0000000e-01   2.5000000e-01
   7.0100000e-01   2.5000000e-01
   7.0200000e-01   2.5000000e-01
   7.0300000e-01   2.5000000e-01
   7.0400000e-01   2.5000000e-01
   7.0500000e-01   2.5000000e-01
   7.0600000e-01   2.5000000e-01
   7.0700000e-01   2.5000000e-01
   7.0800000e-01   2.5000000e-01
   7.0900000e-01   2.5000000e-01
   7.1000000e-01   2.5000000e-01
   7.1100000e-01   2.5000000e-01
   7.1200000e-01   2.5000000e-01
   7.1300000e-01   2.5000000e-01
   7.1400000e-01   2.5000000e-01
   7.1500000e-01   2.5000000e-01
   7.1600000e-01   2.5000000e-01
   7.1700000e-01   2.5000000e-01
   7.1800000e-01   2.5000000e-01
   7.1900000e-01   2.5000000e-01
   7.2000000e-01   2.5000000e-01
   7.2100000e-01   2.5000000e-01
   7.2200000e-01   2.5000000e-01
   7.2300000e-01   2.5000000e-01
   7.2400000e-01   2.5000000e-01
   7.2500000e-01   2.5000000e-01
   7.2600000e-01   2.5000000e-01
   7.2700000e-01   2.5000000e-01
   7.2800000e-01   2.5000000e-01
   7.2900000e-01   2.5000000e-01
   7.3000000e-01   2.5000000e-01
   7.3100000e-01   2.5000000e-01
   7.3200000e-01   2.5000000e-01
   7.3300000e-01   2.5000000e-01
   7.3400000e-01   2.5000000e-01
   7.3500000e-01   2.5000000e-01
   7.3600000e-01   2.5000000e-01
   7.3700000e-01   2.5000000e-01
   7.3800000e-01   2.5000000e-01
   7.3900000e-01   2.5000000e-01
   7.4000000e-01   2.5000000e-01
   7.4100000e-01   2.5000000e-01
   7.4200000e-01   2.5000000e-01
   7.4300000e-01   2.5000000e-01
   7.4400000e-01   2.5000000e-01
   7.4500000e-01   2.5000000e-01
   7.4600000e-01   2.5000000e-01
   7.4700000e-01   2.5000000e-01
   7.4800000e-01   2.5000000e-01
   7.4900000e-01   2.5000000e-01
   7.5000000e-01   2.5000000e-01
   7.5100000e-01   2.5000000e-01
   7.5200000e-01   2.5000000e-01
   7.5300000e-01   2.5000000e-01
   7.5400000e-01   2.5000000e-01
   7.5500000e-01   2.5000000e-01
   7.5600000e-01   2.5000000e-01
   7.5700000e-01   2.5000000e-01
   7.5800000e-01   2.5000000e-01
   7.5900000e-01   2.5000000e-01
   7.6000000e-01   2.5000000e-01
   7.6100000e-01   2.5000000e-01
   7.6200000e-01   2.5000000e-01
   7.6300000e-01   2.5000000e-01
   7.6400000e-01   2.5000000e-01
   7.6500000e-01   2.5000000e-01
   7.6600000e-01   2.5000000e-01
   7.6700000e-01   2.5000000e-01
   7.6800000e-01   2.5000000e-01
   7.6900000e-01   2.5000000e-01
   7.7000000e-01   2.5000000e-01
   7.7100000e-01   2.5000000e-01
   7.7200000e-01   2.5000000e-01
   7.7300000e-01   2.5000000e-01
   7.7400000e-01   2.5000000e-01
   7.7500000e-01   2.5000000e-01
   7.7600000e-01   2.5000000e-01
   7.7700000e-01   2.5000000e-01
   7.7800000e-01   2.5000000e-01
   7.7900000e-01   2.5000000e-01
   7.8000000e-01   2.5000000e-01
   7.8100000e-01   2.5000000e-01
   7.8200000e-01   2.5000000e-01
   7.8300000e-01   2.5000000e-01
   7.8400000e-01   2.5000000e-01
   7.8500000e-01   2.5000000e-01
   7.8600000e-01   2.5000000e-01
   7.8700000e-01   2.5000000e-01
   7.8800000e-01   2.5000000e-01
   7.8900000e-01   2.5000000e-01
   7.9000000e-01   2.5000000e-01
   7.9100000e-01   2.5000000e-01
   7.9200000e-01   2.5000000e-01
   7.9300000e-01   2.5000000e-01
   7.9400000e-01   2.5000000e-01
   7.9500000e-01   2.5000000e-01
   7.9600000e-01   2.5000000e-01
   7.9700000e-01   2.5000000e-01
   7.9800000e-01   2.5000000e-01
   7.9900000e-01   2.5000000e-01
   8.0000000e-01   2.5000000e-01
   8.0100000e-01   2.5000000e-01
   8.0200000e-01   2.5000000e-01
   8.0300000e-01   2.5000000e-01
   8.0400000e-01   2.5000000e-01
   8.0500000e-01   2.5000000e-01
   8.0600000e-01   2.5000000e-01
   8.0700000e-01   2.5000000e-01
   8.0800000e-01   2.5000000e-01
   8.0900000e-01   2.5000000e-01
   8.1000000e-01   2.5000000e-01
   8.1100000e-01   2.5000000e-01
   8.1200000e-01   2.5000000e-01
   8.1300000e-01   2.5000000e-01
   8.1400000e-01   2.5000000e-01
   8.1500000e-01   2.5000000e-01
   8.1600000e-01   2.5000000e-01
   8.1700000e-01   2.5000000e-01
   8.1800000e-01   2.5000000e-01
   8.1900000e-01   2.5000000e-01
   8.2000000e-01   2.5000000e-01
   8.2100000e-01   2.5000000e-01
   8.2200000e-01   2.5000000e-01
   8.2300000e-01   2.5000000e-01
   8.2400000e-01   2.5000000e-01
   8.2500000e-01   2.5000000e-01
   8.2600000e-01   2.5000000e-01
   8.2700000e-01   2.5000000e-01
   8.2800000e-01   2.5000000e-01
   8.2900000e-01   2.5000000e-01
   8.3000000e-01   2.5000000e-01
   8.3100000e-01   2.5000000e-01
   8.3200000e-01   2.5000000e-01
   8.3300000e-01   2.5000000e-01
   8.3400000e-01   2.5000000e-01
   8.3500000e-01   2.5000000e-01
   8.3600000e-01   2.5000000e-01
   8.3700000e-01   2.5000000e-01
   8.3800000e-01   2.5000000e-01
   8.3900000e-01   2.5000000e-01
   8.4000000e-01   2.5000000e-01
   8.4100000e-01   2.5000000e-01
   8.4200000e-01   2.5000000e-01
   8.4300000e-01   2.5000000e-01
   8.4400000e-01   2.5000000e-01
   8.4500000e-01   2.5000000e-01
   8.4600000e-01   2.5000000e-01
   8.4700000e-01   2.5000000e-01
   8.4800000e-01   2.5000000e-01
   8.4900000e-01   2.5000000e-01
   8.5000000e-01   2.5000000e-01
   8.5100000e-01   2.5000000e-01
   8.5200000e-01   2.5000000e-01
   8.5300000e-01   2.5000000e-01
   8.5400000e-01   2.5000000e-01
   8.5500000e-01   2.5000000e-01
   8.5600000e-01   2.5000000e-01
   8.5700000e-01   2.5000000e-01
   8.5800000e-01   2.5000000e-01
   8.5900000e-01   2.5000000e-01
   8.6000000e-01   2.5000000e-01
   8.6100000e-01   2.5000000e-01
   8.6200000e-01   2.5000000e-01
   8.6300000e-01   2.5000000e-01
   8.6400000e-01   2.5000000e-01
   8.6500000e-01   2.5000000e-01
   8.6600000e-01   2.5000000e-01
   8.6700000e-01   2.5000000e-01
   8.6800000e-01   2.5000000e-01
   8.6900000e-01   2.5000000e-01
   8.7000000e-01   2.5000000e-01
   8.7100000e-01   2.5000000e-01
   8.7200000e-01   2.5000000e-01
   8.7300000e-01   2.5000000e-01
   8.7400000e-01   2.5000000e-01
   8.7500000e-01   2.5000000e-01
   8.7600000e-01   2.5000000e-01
   8.7700000e-01   2.5000000e-01
   8.7800000e-01   2.5000000e-01
   8.7900000e-01   2.5000000e-01
   8.8000000e-01   2.5000000e-01
   8.8100000e-01   2.5000000e-01
   8.8200000e-01   2.5000000e-01
   8.8300000e-01   2.5000000e-01
   8.8400000e-01   2.5000000e-01
   8.8500000e-01   2.5000000e-01
   8.8600000e-01   2.5000000e-01
   8.8700000e-01   2.5000000e-01
   8.8800000e-01   2.5000000e-01
   8.8900000e-01   2.5000000e-01
   8.9000000e-01   2.5000000e-01
   8.9100000e-01   2.5000000e-01
   8.9200000e-01   2.5000000e-01
   8.9300000e-01   2.5000000e-01
   8.9400000e-01   2.5000000e-01
   8.9500000e-01   2.5000000e-01
   8.9600000e-01   2.5000000e-01
   8.9700000e-01   2.5000000e-01
   8.9800000e-01   2.5000000e-01
   8.9900000e-01   2.5000000e-01
   9.0000000e-01   2.5000000e-01
   9.0100000e-01   2.5000000e-01
   9.0200000e-01   2.5000000e-01
   9.0300000e-01   2.5000000e-01
   9.0400000e-01   2.5000000e-01
   9.0500000e-01   2.5000000e-01
   9.0600000e-01   2.5000000e-01
   9.0700000e-01   2.5000000e-01
   9.0800000e-01   2.5000000e-01
   9.0900000e-01   2.5000000e-01
   9.1000000e-01   2.5000000e-01
   9.1100000e-01   2.5000000e-01
   9.1200000e-01   2.5000000e-01
   9.1300000e-01   2.5000000e-01
   9.1400000e-01   2.5000000e-01
   9.1500000e-01   2.5000000e-01
   9.1600000e-01   2.5000000e-01
   9.1700000e-01   2.5000000e-01
   9.1800000e-01   2.5000000e-01
   9.1900000e-01   2.5000000e-01
   9.2000000e-01   2.5000000e-01
   9.2100000e-01   2.5000000e-01
   9.2200000e-01   2.5000000e-01
   9.2300000e-01   2.5000000e-01
   9.2400000e-01   2.5000000e-01
   9.2500000e-01   2.5000000e-01
   9.2600000e-01   2.5000000e-01
   9.2700000e-01   2.5000000e-01
   9.2800000e-01   2.5000000e-01
   9.2900000e-01   2.5000000e-01
   9.3000000e-01   2.5000000e-01
   9.3100000e-01   2.5000000e-01
   9.3200000e-01   2.5000000e-01
   9.3300000e-01   2.5000000e-01
   9.3400000e-01   2.5000000e-01
   9.3500000e-01   2.5000000e-01
   9.3600000e-01   2.5000000e-01
   9.3700000e-01   2.5000000e-01
   9.3800000e-01   2.5000000e-01
   9.3900000e-01   2.5000000e-01
   9.4000000e-01   2.5000000e-01
   9.4100000e-01   2.5000000e-01
   9.4200000e-01   2.5000000e-01
   9.4300000e-01   2.5000000e-01
   9.4400000e-01   2.5000000e-01
   9.4500000e-01   2.5000000e-01
   9.4600000e-01   2.5000000e-01
   9.4700000e-01   2.5000000e-01
   9.4800000e-01   2.5000000e-01
   9.4900000e-01   2.5000000e-01
   9.5000000e-01   2.5000000e-01
   9.5100000e-01   2.5000000e-01
   9.5200000e-01   2.5000000e-01
   9.5300000e-01   2.5000000e-01
   9.5400000e-01   2.5000000e-01
   9.5500000e-01   2.5000000e-01
   9.5600000e-01   2.5000000e-01
   9.5700000e-01   2.5000000e-01
   9.5800000e-01   2.5000000e-01
   9.5900000e-01   2.5000000e-01
   9.6000000e-01   2.5000000e-01
   9.6100000e-01   2.5000000e-01
   9.6200000e-01   2.5000000e-01
   9.6300000e-01   2.5000000e-01
   9.6400000e-01   2.5000000e-01
   9.6500000e-01   2.5000000e-01
   9.6600000e-01   2.5000000e-01
   9.6700000e-01   2.5000000e-01
   9.6800000e-01   2.5000000e-01
   9.6900000e-01   2.5000000e-01
   9.7000000e-01   2.5000000e-01
   9.7100000e-01   2.5000000e-01
   9.7200000e-01   2.5000000e-01
   9.7300000e-01   2.5000000e-01
   9.7400000e-01   2.5000000e-01
   9.7500000e-01   2.5000000e-01
   9.7600000e-01   2.5000000e-01
   9.7700000e-01   2.5000000e-01
   9.7800000e-01   2.5000000e-01
   9.7900000e-01   2.5000000e-01
   9.8000000e-01   2.5000000e-01
   9.8100000e-01   2.5000000e-01
   9.8200000e-01   2.5000000e-01
   9.8300000e-01   2.5000000e-01
   9.8400000e-01   2.5000000e-01
   9.8500000e-01   2.5000000e-01
   9.8600000e-01   2.5000000e-01
   9.8700000e-01   2.5000000e-01
   9.8800000e-01   2.5000000e-01
   9.8900000e-01   2.5000000e-01
   9.9000000e-01   2.5000000e-01
   9.9100000e-01   2.5000000e-01
   9.9200000e-01   2.5000000e-01
   9.9300000e-01   2.5000000e-01
   9.9400000e-01   2.5000000e-01
   9.9500000e-01   2.5000000e-01
   9.9600000e-01   2.5000000e-01
   9.9700000e-01   2.5000000e-01
   9.9800000e-01   2.5000000e-01
   9.9900000e-01   2.5000000e-01
   1.0000000e+00   2.5000000e-01


==> DatFiles/resall2.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   1.0000000e-03
   2.5200000e-01   2.0000000e-03
   2.5300000e-01   3.0000000e-03
   2.5400000e-01   4.0000000e-03
   2.5500000e-01   5.0000000e-03
   2.5600000e-01   6.0000000e-03
   2.5700000e-01   7.0000000e-03
   2.5800000e-01   8.0000000e-03
   2.5900000e-01   9.0000000e-03
   2.6000000e-01   1.0000000e-02
   2.6100000e-01   1.1000000e-02
   2.6200000e-01   1.2000000e-02
   2.6300000e-01   1.3000000e-02
   2.6400000e-01   1.4000000e-02
   2.6500000e-01   1.5000000e-02
   2.6600000e-01   1.6000000e-02
   2.6700000e-01   1.7000000e-02
   2.6800000e-01   1.8000000e-02
   2.6900000e-01   1.9000000e-02
   2.7000000e-01   2.0000000e-02
   2.7100000e-01   2.1000000e-02
   2.7200000e-01   2.2000000e-02
   2.7300000e-01   2.3000000e-02
   2.7400000e-01   2.4000000e-02
   2.7500000e-01   2.5000000e-02
   2.7600000e-01   2.6000000e-02
   2.7700000e-01   2.7000000e-02
   2.7800000e-01   2.8000000e-02
   2.7900000e-01   2.9000000e-02
   2.8000000e-01   3.0000000e-02
   2.8100000e-01   3.1000000e-02
   2.8200000e-01   3.2000000e-02
   2.8300000e-01   3.3000000e-02
   2.8400000e-01   3.4000000e-02
   2.8500000e-01   3.5000000e-02
   2.8600000e-01   3.6000000e-02
   2.8700000e-01   3.7000000e-02
   2.8800000e-01   3.8000000e-02
   2.8900000e-01   3.9000000e-02
   2.9000000e-01   4.0000000e-02
   2.9100000e-01   4.1000000e-02
   2.9200000e-01   4.2000000e-02
   2.9300000e-01   4.3000000e-02
   2.9400000e-01   4.4000000e-02
   2.9500000e-01   4.5000000e-02
   2.9600000e-01   4.6000000e-02
   2.9700000e-01   4.7000000e-02
   2.9800000e-01   4.8000000e-02
   2.9900000e-01   4.9000000e-02
   3.0000000e-01   5.0000000e-02
   3.0100000e-01   5.1000000e-02
   3.0200000e-01   5.2000000e-02
   3.0300000e-01   5.3000000e-02
   3.0400000e-01   5.4000000e-02
   3.0500000e-01   5.5000000e-02
   3.0600000e-01   5.6000000e-02
   3.0700000e-01   5.7000000e-02
   3.0800000e-01   5.8000000e-02
   3.0900000e-01   5.9000000e-02
   3.1000000e-01   6.0000000e-02
   3.1100000e-01   6.1000000e-02
   3.1200000e-01   6.2000000e-02
   3.1300000e-01   6.3000000e-02
   3.1400000e-01   6.4000000e-02
   3.1500000e-01   6.5000000e-02
   3.1600000e-01   6.6000000e-02
   3.1700000e-01   6.7000000e-02
   3.1800000e-01   6.8000000e-02
   3.1900000e-01   6.9000000e-02
   3.2000000e-01   7.0000000e-02
   3.2100000e-01   2.5000000e-01
   3.2200000e-01   2.5000000e-01
   3.2300000e-01   2.5000000e-01
   3.2400000e-01   2.5000000e-01
   3.2500000e-01   2.5000000e-01
   3.2600000e-01   2.5000000e-01
   3.2700000e-01   2.5000000e-01
   3.2800000e-01   2.5000000e-01
   3.2900000e-01   2.5000000e-01
   3.3000000e-01   2.5000000e-01
   3.3100000e-01   2.5000000e-01
   3.3200000e-01   2.5000000e-01
   3.3300000e-01   2.5000000e-01
   3.3400000e-01   2.5000000e-01
   3.3500000e-01   2.5000000e-01
   3.3600000e-01   2.5000000e-01
   3.3700000e-01   2.5000000e-01
   3.3800000e-01   2.5000000e-01
   3.3900000e-01   2.5000000e-01
   3.4000000e-01   2.5000000e-01
   3.4100000e-01   2.5000000e-01
   3.4200000e-01   2.5000000e-01
   3.4300000e-01   2.5000000e-01
   3.4400000e-01   2.5000000e-01
   3.4500000e-01   2.5000000e-01
   3.4600000e-01   2.5000000e-01
   3.4700000e-01   2.5000000e-01
   3.4800000e-01   2.5000000e-01
   3.4900000e-01   2.5000000e-01
   3.5000000e-01   2.5000000e-01
   3.5100000e-01   2.5000000e-01
   3.5200000e-01   2.5000000e-01
   3.5300000e-01   2.5000000e-01
   3.5400000e-01   2.5000000e-01
   3.5500000e-01   2.5000000e-01
   3.5600000e-01   2.5000000e-01
   3.5700000e-01   2.5000000e-01
   3.5800000e-01   2.5000000e-01
   3.5900000e-01   2.5000000e-01
   3.6000000e-01   2.5000000e-01
   3.6100000e-01   2.5000000e-01
   3.6200000e-01   2.5000000e-01
   3.6300000e-01   2.5000000e-01
   3.6400000e-01   2.5000000e-01
   3.6500000e-01   2.5000000e-01
   3.6600000e-01   2.5000000e-01
   3.6700000e-01   2.5000000e-01
   3.6800000e-01   2.5000000e-01
   3.6900000e-01   2.5000000e-01
   3.7000000e-01   2.5000000e-01
   3.7100000e-01   2.5000000e-01
   3.7200000e-01   2.5000000e-01
   3.7300000e-01   2.5000000e-01
   3.7400000e-01   2.5000000e-01
   3.7500000e-01   2.5000000e-01
   3.7600000e-01   2.5000000e-01
   3.7700000e-01   2.5000000e-01
   3.7800000e-01   2.5000000e-01
   3.7900000e-01   2.5000000e-01
   3.8000000e-01   2.5000000e-01
   3.8100000e-01   2.5000000e-01
   3.8200000e-01   2.5000000e-01
   3.8300000e-01   2.5000000e-01
   3.8400000e-01   2.5000000e-01
   3.8500000e-01   2.5000000e-01
   3.8600000e-01   2.5000000e-01
   3.8700000e-01   2.5000000e-01
   3.8800000e-01   2.5000000e-01
   3.8900000e-01   2.5000000e-01
   3.9000000e-01   2.5000000e-01
   3.9100000e-01   2.5000000e-01
   3.9200000e-01   2.5000000e-01
   3.9300000e-01   2.5000000e-01
   3.9400000e-01   2.5000000e-01
   3.9500000e-01   2.5000000e-01
   3.9600000e-01   2.5000000e-01
   3.9700000e-01   2.5000000e-01
   3.9800000e-01   2.5000000e-01
   3.9900000e-01   2.5000000e-01
   4.0000000e-01   2.5000000e-01
   4.0100000e-01   2.5000000e-01
   4.0200000e-01   2.5000000e-01
   4.0300000e-01   2.5000000e-01
   4.0400000e-01   2.5000000e-01
   4.0500000e-01   2.5000000e-01
   4.0600000e-01   2.5000000e-01
   4.0700000e-01   2.5000000e-01
   4.0800000e-01   2.5000000e-01
   4.0900000e-01   2.5000000e-01
   4.1000000e-01   2.5000000e-01
   4.1100000e-01   2.5000000e-01
   4.1200000e-01   2.5000000e-01
   4.1300000e-01   2.5000000e-01
   4.1400000e-01   2.5000000e-01
   4.1500000e-01   2.5000000e-01
   4.1600000e-01   2.5000000e-01
   4.1700000e-01   2.5000000e-01
   4.1800000e-01   2.5000000e-01
   4.1900000e-01   2.5000000e-01
   4.2000000e-01   2.5000000e-01
   4.2100000e-01   2.5000000e-01
   4.2200000e-01   2.5000000e-01
   4.2300000e-01   2.5000000e-01
   4.2400000e-01   2.5000000e-01
   4.2500000e-01   2.5000000e-01
   4.2600000e-01   2.5000000e-01
   4.2700000e-01   2.5000000e-01
   4.2800000e-01   2.5000000e-01
   4.2900000e-01   2.5000000e-01
   4.3000000e-01   2.5000000e-01
   4.3100000e-01   2.5000000e-01
   4.3200000e-01   2.5000000e-01
   4.3300000e-01   2.5000000e-01
   4.3400000e-01   2.5000000e-01
   4.3500000e-01   2.5000000e-01
   4.3600000e-01   2.5000000e-01
   4.3700000e-01   2.5000000e-01
   4.3800000e-01   2.5000000e-01
   4.3900000e-01   2.5000000e-01
   4.4000000e-01   2.5000000e-01
   4.4100000e-01   2.5000000e-01
   4.4200000e-01   2.5000000e-01
   4.4300000e-01   2.5000000e-01
   4.4400000e-01   2.5000000e-01
   4.4500000e-01   2.5000000e-01
   4.4600000e-01   2.5000000e-01
   4.4700000e-01   2.5000000e-01
   4.4800000e-01   2.5000000e-01
   4.4900000e-01   2.5000000e-01
   4.5000000e-01   2.5000000e-01
   4.5100000e-01   2.5000000e-01
   4.5200000e-01   2.5000000e-01
   4.5300000e-01   2.5000000e-01
   4.5400000e-01   2.5000000e-01
   4.5500000e-01   2.5000000e-01
   4.5600000e-01   2.5000000e-01
   4.5700000e-01   2.5000000e-01
   4.5800000e-01   2.5000000e-01
   4.5900000e-01   2.5000000e-01
   4.6000000e-01   2.5000000e-01
   4.6100000e-01   2.5000000e-01
   4.6200000e-01   2.5000000e-01
   4.6300000e-01   2.5000000e-01
   4.6400000e-01   2.5000000e-01
   4.6500000e-01   2.5000000e-01
   4.6600000e-01   2.5000000e-01
   4.6700000e-01   2.5000000e-01
   4.6800000e-01   2.5000000e-01
   4.6900000e-01   2.5000000e-01
   4.7000000e-01   2.5000000e-01
   4.7100000e-01   2.5000000e-01
   4.7200000e-01   2.5000000e-01
   4.7300000e-01   2.5000000e-01
   4.7400000e-01   2.5000000e-01
   4.7500000e-01   2.5000000e-01
   4.7600000e-01   2.5000000e-01
   4.7700000e-01   2.5000000e-01
   4.7800000e-01   2.5000000e-01
   4.7900000e-01   2.5000000e-01
   4.8000000e-01   2.5000000e-01
   4.8100000e-01   2.5000000e-01
   4.8200000e-01   2.5000000e-01
   4.8300000e-01   2.5000000e-01
   4.8400000e-01   2.5000000e-01
   4.8500000e-01   2.5000000e-01
   4.8600000e-01   2.5000000e-01
   4.8700000e-01   2.5000000e-01
   4.8800000e-01   2.5000000e-01
   4.8900000e-01   2.5000000e-01
   4.9000000e-01   2.5000000e-01
   4.9100000e-01   2.5000000e-01
   4.9200000e-01   2.5000000e-01
   4.9300000e-01   2.5000000e-01
   4.9400000e-01   2.5000000e-01
   4.9500000e-01   2.5000000e-01
   4.9600000e-01   2.5000000e-01
   4.9700000e-01   2.5000000e-01
   4.9800000e-01   2.5000000e-01
   4.9900000e-01   2.5000000e-01
   5.0000000e-01   2.5000000e-01
   5.0100000e-01   2.5100000e-01
   5.0200000e-01   2.5200000e-01
   5.0300000e-01   2.5300000e-01
   5.0400000e-01   2.5400000e-01
   5.0500000e-01   2.5500000e-01
   5.0600000e-01   2.5600000e-01
   5.0700000e-01   2.5700000e-01
   5.0800000e-01   2.5800000e-01
   5.0900000e-01   2.5900000e-01
   5.1000000e-01   2.6000000e-01
   5.1100000e-01   2.6100000e-01
   5.1200000e-01   2.6200000e-01
   5.1300000e-01   2.6300000e-01
   5.1400000e-01   2.6400000e-01
   5.1500000e-01   2.6500000e-01
   5.1600000e-01   2.6600000e-01
   5.1700000e-01   2.6700000e-01
   5.1800000e-01   2.6800000e-01
   5.1900000e-01   2.6900000e-01
   5.2000000e-01   2.7000000e-01
   5.2100000e-01   2.7100000e-01
   5.2200000e-01   2.7200000e-01
   5.2300000e-01   2.7300000e-01
   5.2400000e-01   2.7400000e-01
   5.2500000e-01   2.7500000e-01
   5.2600000e-01   2.7600000e-01
   5.2700000e-01   2.7700000e-01
   5.2800000e-01   2.7800000e-01
   5.2900000e-01   2.7900000e-01
   5.3000000e-01   2.8000000e-01
   5.3100000e-01   2.8100000e-01
   5.3200000e-01   2.8200000e-01
   5.3300000e-01   2.8300000e-01
   5.3400000e-01   2.8400000e-01
   5.3500000e-01   2.8500000e-01
   5.3600000e-01   2.8600000e-01
   5.3700000e-01   2.8700000e-01
   5.3800000e-01   2.8800000e-01
   5.3900000e-01   2.8900000e-01
   5.4000000e-01   2.9000000e-01
   5.4100000e-01   2.9100000e-01
   5.4200000e-01   2.9200000e-01
   5.4300000e-01   2.9300000e-01
   5.4400000e-01   2.9400000e-01
   5.4500000e-01   2.9500000e-01
   5.4600000e-01   2.9600000e-01
   5.4700000e-01   2.9700000e-01
   5.4800000e-01   2.9800000e-01
   5.4900000e-01   2.9900000e-01
   5.5000000e-01   3.0000000e-01
   5.5100000e-01   3.0100000e-01
   5.5200000e-01   3.0200000e-01
   5.5300000e-01   3.0300000e-01
   5.5400000e-01   3.0400000e-01
   5.5500000e-01   3.0500000e-01
   5.5600000e-01   3.0600000e-01
   5.5700000e-01   3.0700000e-01
   5.5800000e-01   3.0800000e-01
   5.5900000e-01   3.0900000e-01
   5.6000000e-01   3.1000000e-01
   5.6100000e-01   3.1100000e-01
   5.6200000e-01   3.1200000e-01
   5.6300000e-01   3.1300000e-01
   5.6400000e-01   3.1400000e-01
   5.6500000e-01   3.1500000e-01
   5.6600000e-01   3.1600000e-01
   5.6700000e-01   3.1700000e-01
   5.6800000e-01   3.1800000e-01
   5.6900000e-01   3.1900000e-01
   5.7000000e-01   3.2000000e-01
   5.7100000e-01   3.2100000e-01
   5.7200000e-01   3.2200000e-01
   5.7300000e-01   3.2300000e-01
   5.7400000e-01   3.2400000e-01
   5.7500000e-01   3.2500000e-01
   5.7600000e-01   3.2600000e-01
   5.7700000e-01   3.2700000e-01
   5.7800000e-01   3.2800000e-01
   5.7900000e-01   3.2900000e-01
   5.8000000e-01   3.3000000e-01
   5.8100000e-01   3.3100000e-01
   5.8200000e-01   3.3200000e-01
   5.8300000e-01   3.3300000e-01
   5.8400000e-01   3.3400000e-01
   5.8500000e-01   3.3500000e-01
   5.8600000e-01   3.3600000e-01
   5.8700000e-01   3.3700000e-01
   5.8800000e-01   3.3800000e-01
   5.8900000e-01   3.3900000e-01
   5.9000000e-01   3.4000000e-01
   5.9100000e-01   3.4100000e-01
   5.9200000e-01   3.4200000e-01
   5.9300000e-01   3.4300000e-01
   5.9400000e-01   3.4400000e-01
   5.9500000e-01   3.4500000e-01
   5.9600000e-01   3.4600000e-01
   5.9700000e-01   3.4700000e-01
   5.9800000e-01   3.4800000e-01
   5.9900000e-01   3.4900000e-01
   6.0000000e-01   3.5000000e-01
   6.0100000e-01   3.5100000e-01
   6.0200000e-01   3.5200000e-01
   6.0300000e-01   3.5300000e-01
   6.0400000e-01   3.5400000e-01
   6.0500000e-01   3.5500000e-01
   6.0600000e-01   5.0000000e-01
   6.0700000e-01   5.0000000e-01
   6.0800000e-01   5.0000000e-01
   6.0900000e-01   5.0000000e-01
   6.1000000e-01   5.0000000e-01
   6.1100000e-01   5.0000000e-01
   6.1200000e-01   5.0000000e-01
   6.1300000e-01   5.0000000e-01
   6.1400000e-01   5.0000000e-01
   6.1500000e-01   5.0000000e-01
   6.1600000e-01   5.0000000e-01
   6.1700000e-01   5.0000000e-01
   6.1800000e-01   5.0000000e-01
   6.1900000e-01   5.0000000e-01
   6.2000000e-01   5.0000000e-01
   6.2100000e-01   5.0000000e-01
   6.2200000e-01   5.0000000e-01
   6.2300000e-01   5.0000000e-01
   6.2400000e-01   5.0000000e-01
   6.2500000e-01   5.0000000e-01
   6.2600000e-01   5.0000000e-01
   6.2700000e-01   5.0000000e-01
   6.2800000e-01   5.0000000e-01
   6.2900000e-01   5.0000000e-01
   6.3000000e-01   5.0000000e-01
   6.3100000e-01   5.0000000e-01
   6.3200000e-01   5.0000000e-01
   6.3300000e-01   5.0000000e-01
   6.3400000e-01   5.0000000e-01
   6.3500000e-01   5.0000000e-01
   6.3600000e-01   5.0000000e-01
   6.3700000e-01   5.0000000e-01
   6.3800000e-01   5.0000000e-01
   6.3900000e-01   5.0000000e-01
   6.4000000e-01   5.0000000e-01
   6.4100000e-01   5.0000000e-01
   6.4200000e-01   5.0000000e-01
   6.4300000e-01   5.0000000e-01
   6.4400000e-01   5.0000000e-01
   6.4500000e-01   5.0000000e-01
   6.4600000e-01   5.0000000e-01
   6.4700000e-01   5.0000000e-01
   6.4800000e-01   5.0000000e-01
   6.4900000e-01   5.0000000e-01
   6.5000000e-01   5.0000000e-01
   6.5100000e-01   5.0000000e-01
   6.5200000e-01   5.0000000e-01
   6.5300000e-01   5.0000000e-01
   6.5400000e-01   5.0000000e-01
   6.5500000e-01   5.0000000e-01
   6.5600000e-01   5.0000000e-01
   6.5700000e-01   5.0000000e-01
   6.5800000e-01   5.0000000e-01
   6.5900000e-01   5.0000000e-01
   6.6000000e-01   5.0000000e-01
   6.6100000e-01   5.0000000e-01
   6.6200000e-01   5.0000000e-01
   6.6300000e-01   5.0000000e-01
   6.6400000e-01   5.0000000e-01
   6.6500000e-01   5.0000000e-01
   6.6600000e-01   5.0000000e-01
   6.6700000e-01   5.0000000e-01
   6.6800000e-01   5.0000000e-01
   6.6900000e-01   5.0000000e-01
   6.7000000e-01   5.0000000e-01
   6.7100000e-01   5.0000000e-01
   6.7200000e-01   5.0000000e-01
   6.7300000e-01   5.0000000e-01
   6.7400000e-01   5.0000000e-01
   6.7500000e-01   5.0000000e-01
   6.7600000e-01   5.0000000e-01
   6.7700000e-01   5.0000000e-01
   6.7800000e-01   5.0000000e-01
   6.7900000e-01   5.0000000e-01
   6.8000000e-01   5.0000000e-01
   6.8100000e-01   5.0000000e-01
   6.8200000e-01   5.0000000e-01
   6.8300000e-01   5.0000000e-01
   6.8400000e-01   5.0000000e-01
   6.8500000e-01   5.0000000e-01
   6.8600000e-01   5.0000000e-01
   6.8700000e-01   5.0000000e-01
   6.8800000e-01   5.0000000e-01
   6.8900000e-01   5.0000000e-01
   6.9000000e-01   5.0000000e-01
   6.9100000e-01   5.0000000e-01
   6.9200000e-01   5.0000000e-01
   6.9300000e-01   5.0000000e-01
   6.9400000e-01   5.0000000e-01
   6.9500000e-01   5.0000000e-01
   6.9600000e-01   5.0000000e-01
   6.9700000e-01   5.0000000e-01
   6.9800000e-01   5.0000000e-01
   6.9900000e-01   5.0000000e-01
   7.0000000e-01   5.0000000e-01
   7.0100000e-01   5.0000000e-01
   7.0200000e-01   5.0000000e-01
   7.0300000e-01   5.0000000e-01
   7.0400000e-01   5.0000000e-01
   7.0500000e-01   5.0000000e-01
   7.0600000e-01   5.0000000e-01
   7.0700000e-01   5.0000000e-01
   7.0800000e-01   5.0000000e-01
   7.0900000e-01   5.0000000e-01
   7.1000000e-01   5.0000000e-01
   7.1100000e-01   5.0000000e-01
   7.1200000e-01   5.0000000e-01
   7.1300000e-01   5.0000000e-01
   7.1400000e-01   5.0000000e-01
   7.1500000e-01   5.0000000e-01
   7.1600000e-01   5.0000000e-01
   7.1700000e-01   5.0000000e-01
   7.1800000e-01   5.0000000e-01
   7.1900000e-01   5.0000000e-01
   7.2000000e-01   5.0000000e-01
   7.2100000e-01   5.0000000e-01
   7.2200000e-01   5.0000000e-01
   7.2300000e-01   5.0000000e-01
   7.2400000e-01   5.0000000e-01
   7.2500000e-01   5.0000000e-01
   7.2600000e-01   5.0000000e-01
   7.2700000e-01   5.0000000e-01
   7.2800000e-01   5.0000000e-01
   7.2900000e-01   5.0000000e-01
   7.3000000e-01   5.0000000e-01
   7.3100000e-01   5.0000000e-01
   7.3200000e-01   5.0000000e-01
   7.3300000e-01   5.0000000e-01
   7.3400000e-01   5.0000000e-01
   7.3500000e-01   5.0000000e-01
   7.3600000e-01   5.0000000e-01
   7.3700000e-01   5.0000000e-01
   7.3800000e-01   5.0000000e-01
   7.3900000e-01   5.0000000e-01
   7.4000000e-01   5.0000000e-01
   7.4100000e-01   5.0000000e-01
   7.4200000e-01   5.0000000e-01
   7.4300000e-01   5.0000000e-01
   7.4400000e-01   5.0000000e-01
   7.4500000e-01   5.0000000e-01
   7.4600000e-01   5.0000000e-01
   7.4700000e-01   5.0000000e-01
   7.4800000e-01   5.0000000e-01
   7.4900000e-01   5.0000000e-01
   7.5000000e-01   5.0000000e-01
   7.5100000e-01   5.0000000e-01
   7.5200000e-01   5.0000000e-01
   7.5300000e-01   5.0000000e-01
   7.5400000e-01   5.0000000e-01
   7.5500000e-01   5.0000000e-01
   7.5600000e-01   5.0000000e-01
   7.5700000e-01   5.0000000e-01
   7.5800000e-01   5.0000000e-01
   7.5900000e-01   5.0000000e-01
   7.6000000e-01   5.0000000e-01
   7.6100000e-01   5.0000000e-01
   7.6200000e-01   5.0000000e-01
   7.6300000e-01   5.0000000e-01
   7.6400000e-01   5.0000000e-01
   7.6500000e-01   5.0000000e-01
   7.6600000e-01   5.0000000e-01
   7.6700000e-01   5.0000000e-01
   7.6800000e-01   5.0000000e-01
   7.6900000e-01   5.0000000e-01
   7.7000000e-01   5.0000000e-01
   7.7100000e-01   5.0000000e-01
   7.7200000e-01   5.0000000e-01
   7.7300000e-01   5.0000000e-01
   7.7400000e-01   5.0000000e-01
   7.7500000e-01   5.0000000e-01
   7.7600000e-01   5.0000000e-01
   7.7700000e-01   5.0000000e-01
   7.7800000e-01   5.0000000e-01
   7.7900000e-01   5.0000000e-01
   7.8000000e-01   5.0000000e-01
   7.8100000e-01   5.0000000e-01
   7.8200000e-01   5.0000000e-01
   7.8300000e-01   5.0000000e-01
   7.8400000e-01   5.0000000e-01
   7.8500000e-01   5.0000000e-01
   7.8600000e-01   5.0000000e-01
   7.8700000e-01   5.0000000e-01
   7.8800000e-01   5.0000000e-01
   7.8900000e-01   5.0000000e-01
   7.9000000e-01   5.0000000e-01
   7.9100000e-01   5.0000000e-01
   7.9200000e-01   5.0000000e-01
   7.9300000e-01   5.0000000e-01
   7.9400000e-01   5.0000000e-01
   7.9500000e-01   5.0000000e-01
   7.9600000e-01   5.0000000e-01
   7.9700000e-01   5.0000000e-01
   7.9800000e-01   5.0000000e-01
   7.9900000e-01   5.0000000e-01
   8.0000000e-01   5.0000000e-01
   8.0100000e-01   5.0000000e-01
   8.0200000e-01   5.0000000e-01
   8.0300000e-01   5.0000000e-01
   8.0400000e-01   5.0000000e-01
   8.0500000e-01   5.0000000e-01
   8.0600000e-01   5.0000000e-01
   8.0700000e-01   5.0000000e-01
   8.0800000e-01   5.0000000e-01
   8.0900000e-01   5.0000000e-01
   8.1000000e-01   5.0000000e-01
   8.1100000e-01   5.0000000e-01
   8.1200000e-01   5.0000000e-01
   8.1300000e-01   5.0000000e-01
   8.1400000e-01   5.0000000e-01
   8.1500000e-01   5.0000000e-01
   8.1600000e-01   5.0000000e-01
   8.1700000e-01   5.0000000e-01
   8.1800000e-01   5.0000000e-01
   8.1900000e-01   5.0000000e-01
   8.2000000e-01   5.0000000e-01
   8.2100000e-01   5.0000000e-01
   8.2200000e-01   5.0000000e-01
   8.2300000e-01   5.0000000e-01
   8.2400000e-01   5.0000000e-01
   8.2500000e-01   5.0000000e-01
   8.2600000e-01   5.0000000e-01
   8.2700000e-01   5.0000000e-01
   8.2800000e-01   5.0000000e-01
   8.2900000e-01   5.0000000e-01
   8.3000000e-01   5.0000000e-01
   8.3100000e-01   5.0000000e-01
   8.3200000e-01   5.0000000e-01
   8.3300000e-01   5.0000000e-01
   8.3400000e-01   5.0000000e-01
   8.3500000e-01   5.0000000e-01
   8.3600000e-01   5.0000000e-01
   8.3700000e-01   5.0000000e-01
   8.3800000e-01   5.0000000e-01
   8.3900000e-01   5.0000000e-01
   8.4000000e-01   5.0000000e-01
   8.4100000e-01   5.0000000e-01
   8.4200000e-01   5.0000000e-01
   8.4300000e-01   5.0000000e-01
   8.4400000e-01   5.0000000e-01
   8.4500000e-01   5.0000000e-01
   8.4600000e-01   5.0000000e-01
   8.4700000e-01   5.0000000e-01
   8.4800000e-01   5.0000000e-01
   8.4900000e-01   5.0000000e-01
   8.5000000e-01   5.0000000e-01
   8.5100000e-01   5.0000000e-01
   8.5200000e-01   5.0000000e-01
   8.5300000e-01   5.0000000e-01
   8.5400000e-01   5.0000000e-01
   8.5500000e-01   5.0000000e-01
   8.5600000e-01   5.0000000e-01
   8.5700000e-01   5.0000000e-01
   8.5800000e-01   5.0000000e-01
   8.5900000e-01   5.0000000e-01
   8.6000000e-01   5.0000000e-01
   8.6100000e-01   5.0000000e-01
   8.6200000e-01   5.0000000e-01
   8.6300000e-01   5.0000000e-01
   8.6400000e-01   5.0000000e-01
   8.6500000e-01   5.0000000e-01
   8.6600000e-01   5.0000000e-01
   8.6700000e-01   5.0000000e-01
   8.6800000e-01   5.0000000e-01
   8.6900000e-01   5.0000000e-01
   8.7000000e-01   5.0000000e-01
   8.7100000e-01   5.0000000e-01
   8.7200000e-01   5.0000000e-01
   8.7300000e-01   5.0000000e-01
   8.7400000e-01   5.0000000e-01
   8.7500000e-01   5.0000000e-01
   8.7600000e-01   5.0000000e-01
   8.7700000e-01   5.0000000e-01
   8.7800000e-01   5.0000000e-01
   8.7900000e-01   5.0000000e-01
   8.8000000e-01   5.0000000e-01
   8.8100000e-01   5.0000000e-01
   8.8200000e-01   5.0000000e-01
   8.8300000e-01   5.0000000e-01
   8.8400000e-01   5.0000000e-01
   8.8500000e-01   5.0000000e-01
   8.8600000e-01   5.0000000e-01
   8.8700000e-01   5.0000000e-01
   8.8800000e-01   5.0000000e-01
   8.8900000e-01   5.0000000e-01
   8.9000000e-01   5.0000000e-01
   8.9100000e-01   5.0000000e-01
   8.9200000e-01   5.0000000e-01
   8.9300000e-01   5.0000000e-01
   8.9400000e-01   5.0000000e-01
   8.9500000e-01   5.0000000e-01
   8.9600000e-01   5.0000000e-01
   8.9700000e-01   5.0000000e-01
   8.9800000e-01   5.0000000e-01
   8.9900000e-01   5.0000000e-01
   9.0000000e-01   5.0000000e-01
   9.0100000e-01   5.0000000e-01
   9.0200000e-01   5.0000000e-01
   9.0300000e-01   5.0000000e-01
   9.0400000e-01   5.0000000e-01
   9.0500000e-01   5.0000000e-01
   9.0600000e-01   5.0000000e-01
   9.0700000e-01   5.0000000e-01
   9.0800000e-01   5.0000000e-01
   9.0900000e-01   5.0000000e-01
   9.1000000e-01   5.0000000e-01
   9.1100000e-01   5.0000000e-01
   9.1200000e-01   5.0000000e-01
   9.1300000e-01   5.0000000e-01
   9.1400000e-01   5.0000000e-01
   9.1500000e-01   5.0000000e-01
   9.1600000e-01   5.0000000e-01
   9.1700000e-01   5.0000000e-01
   9.1800000e-01   5.0000000e-01
   9.1900000e-01   5.0000000e-01
   9.2000000e-01   5.0000000e-01
   9.2100000e-01   5.0000000e-01
   9.2200000e-01   5.0000000e-01
   9.2300000e-01   5.0000000e-01
   9.2400000e-01   5.0000000e-01
   9.2500000e-01   5.0000000e-01
   9.2600000e-01   5.0000000e-01
   9.2700000e-01   5.0000000e-01
   9.2800000e-01   5.0000000e-01
   9.2900000e-01   5.0000000e-01
   9.3000000e-01   5.0000000e-01
   9.3100000e-01   5.0000000e-01
   9.3200000e-01   5.0000000e-01
   9.3300000e-01   5.0000000e-01
   9.3400000e-01   5.0000000e-01
   9.3500000e-01   5.0000000e-01
   9.3600000e-01   5.0000000e-01
   9.3700000e-01   5.0000000e-01
   9.3800000e-01   5.0000000e-01
   9.3900000e-01   5.0000000e-01
   9.4000000e-01   5.0000000e-01
   9.4100000e-01   5.0000000e-01
   9.4200000e-01   5.0000000e-01
   9.4300000e-01   5.0000000e-01
   9.4400000e-01   5.0000000e-01
   9.4500000e-01   5.0000000e-01
   9.4600000e-01   5.0000000e-01
   9.4700000e-01   5.0000000e-01
   9.4800000e-01   5.0000000e-01
   9.4900000e-01   5.0000000e-01
   9.5000000e-01   5.0000000e-01
   9.5100000e-01   5.0000000e-01
   9.5200000e-01   5.0000000e-01
   9.5300000e-01   5.0000000e-01
   9.5400000e-01   5.0000000e-01
   9.5500000e-01   5.0000000e-01
   9.5600000e-01   5.0000000e-01
   9.5700000e-01   5.0000000e-01
   9.5800000e-01   5.0000000e-01
   9.5900000e-01   5.0000000e-01
   9.6000000e-01   5.0000000e-01
   9.6100000e-01   5.0000000e-01
   9.6200000e-01   5.0000000e-01
   9.6300000e-01   5.0000000e-01
   9.6400000e-01   5.0000000e-01
   9.6500000e-01   5.0000000e-01
   9.6600000e-01   5.0000000e-01
   9.6700000e-01   5.0000000e-01
   9.6800000e-01   5.0000000e-01
   9.6900000e-01   5.0000000e-01
   9.7000000e-01   5.0000000e-01
   9.7100000e-01   5.0000000e-01
   9.7200000e-01   5.0000000e-01
   9.7300000e-01   5.0000000e-01
   9.7400000e-01   5.0000000e-01
   9.7500000e-01   5.0000000e-01
   9.7600000e-01   5.0000000e-01
   9.7700000e-01   5.0000000e-01
   9.7800000e-01   5.0000000e-01
   9.7900000e-01   5.0000000e-01
   9.8000000e-01   5.0000000e-01
   9.8100000e-01   5.0000000e-01
   9.8200000e-01   5.0000000e-01
   9.8300000e-01   5.0000000e-01
   9.8400000e-01   5.0000000e-01
   9.8500000e-01   5.0000000e-01
   9.8600000e-01   5.0000000e-01
   9.8700000e-01   5.0000000e-01
   9.8800000e-01   5.0000000e-01
   9.8900000e-01   5.0000000e-01
   9.9000000e-01   5.0000000e-01
   9.9100000e-01   5.0000000e-01
   9.9200000e-01   5.0000000e-01
   9.9300000e-01   5.0000000e-01
   9.9400000e-01   5.0000000e-01
   9.9500000e-01   5.0000000e-01
   9.9600000e-01   5.0000000e-01
   9.9700000e-01   5.0000000e-01
   9.9800000e-01   5.0000000e-01
   9.9900000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01


==> DatFiles/resall3.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   1.0000000e-03
   2.5200000e-01   2.0000000e-03
   2.5300000e-01   3.0000000e-03
   2.5400000e-01   4.0000000e-03
   2.5500000e-01   5.0000000e-03
   2.5600000e-01   6.0000000e-03
   2.5700000e-01   7.0000000e-03
   2.5800000e-01   8.0000000e-03
   2.5900000e-01   9.0000000e-03
   2.6000000e-01   1.0000000e-02
   2.6100000e-01   1.1000000e-02
   2.6200000e-01   1.2000000e-02
   2.6300000e-01   1.3000000e-02
   2.6400000e-01   1.4000000e-02
   2.6500000e-01   1.5000000e-02
   2.6600000e-01   1.6000000e-02
   2.6700000e-01   1.7000000e-02
   2.6800000e-01   1.8000000e-02
   2.6900000e-01   1.9000000e-02
   2.7000000e-01   2.0000000e-02
   2.7100000e-01   2.1000000e-02
   2.7200000e-01   2.2000000e-02
   2.7300000e-01   2.3000000e-02
   2.7400000e-01   2.4000000e-02
   2.7500000e-01   2.5000000e-02
   2.7600000e-01   2.6000000e-02
   2.7700000e-01   2.7000000e-02
   2.7800000e-01   2.8000000e-02
   2.7900000e-01   2.9000000e-02
   2.8000000e-01   3.0000000e-02
   2.8100000e-01   3.1000000e-02
   2.8200000e-01   3.2000000e-02
   2.8300000e-01   3.3000000e-02
   2.8400000e-01   3.4000000e-02
   2.8500000e-01   3.5000000e-02
   2.8600000e-01   3.6000000e-02
   2.8700000e-01   3.7000000e-02
   2.8800000e-01   3.8000000e-02
   2.8900000e-01   3.9000000e-02
   2.9000000e-01   4.0000000e-02
   2.9100000e-01   4.1000000e-02
   2.9200000e-01   4.2000000e-02
   2.9300000e-01   4.3000000e-02
   2.9400000e-01   4.4000000e-02
   2.9500000e-01   4.5000000e-02
   2.9600000e-01   4.6000000e-02
   2.9700000e-01   4.7000000e-02
   2.9800000e-01   4.8000000e-02
   2.9900000e-01   4.9000000e-02
   3.0000000e-01   5.0000000e-02
   3.0100000e-01   5.1000000e-02
   3.0200000e-01   5.2000000e-02
   3.0300000e-01   5.3000000e-02
   3.0400000e-01   5.4000000e-02
   3.0500000e-01   5.5000000e-02
   3.0600000e-01   5.6000000e-02
   3.0700000e-01   5.7000000e-02
   3.0800000e-01   5.8000000e-02
   3.0900000e-01   5.9000000e-02
   3.1000000e-01   6.0000000e-02
   3.1100000e-01   6.1000000e-02
   3.1200000e-01   6.2000000e-02
   3.1300000e-01   6.3000000e-02
   3.1400000e-01   6.4000000e-02
   3.1500000e-01   6.5000000e-02
   3.1600000e-01   6.6000000e-02
   3.1700000e-01   6.7000000e-02
   3.1800000e-01   6.8000000e-02
   3.1900000e-01   6.9000000e-02
   3.2000000e-01   7.0000000e-02
   3.2100000e-01   2.5000000e-01
   3.2200000e-01   2.5000000e-01
   3.2300000e-01   2.5000000e-01
   3.2400000e-01   2.5000000e-01
   3.2500000e-01   2.5000000e-01
   3.2600000e-01   2.5000000e-01
   3.2700000e-01   2.5000000e-01
   3.2800000e-01   2.5000000e-01
   3.2900000e-01   2.5000000e-01
   3.3000000e-01   2.5000000e-01
   3.3100000e-01   2.5000000e-01
   3.3200000e-01   2.5000000e-01
   3.3300000e-01   2.5000000e-01
   3.3400000e-01   2.5000000e-01
   3.3500000e-01   2.5000000e-01
   3.3600000e-01   2.5000000e-01
   3.3700000e-01   2.5000000e-01
   3.3800000e-01   2.5000000e-01
   3.3900000e-01   2.5000000e-01
   3.4000000e-01   2.5000000e-01
   3.4100000e-01   2.5000000e-01
   3.4200000e-01   2.5000000e-01
   3.4300000e-01   2.5000000e-01
   3.4400000e-01   2.5000000e-01
   3.4500000e-01   2.5000000e-01
   3.4600000e-01   2.5000000e-01
   3.4700000e-01   2.5000000e-01
   3.4800000e-01   2.5000000e-01
   3.4900000e-01   2.5000000e-01
   3.5000000e-01   2.5000000e-01
   3.5100000e-01   2.5000000e-01
   3.5200000e-01   2.5000000e-01
   3.5300000e-01   2.5000000e-01
   3.5400000e-01   2.5000000e-01
   3.5500000e-01   2.5000000e-01
   3.5600000e-01   2.5000000e-01
   3.5700000e-01   2.5000000e-01
   3.5800000e-01   2.5000000e-01
   3.5900000e-01   2.5000000e-01
   3.6000000e-01   2.5000000e-01
   3.6100000e-01   2.5000000e-01
   3.6200000e-01   2.5000000e-01
   3.6300000e-01   2.5000000e-01
   3.6400000e-01   2.5000000e-01
   3.6500000e-01   2.5000000e-01
   3.6600000e-01   2.5000000e-01
   3.6700000e-01   2.5000000e-01
   3.6800000e-01   2.5000000e-01
   3.6900000e-01   2.5000000e-01
   3.7000000e-01   2.5000000e-01
   3.7100000e-01   2.5000000e-01
   3.7200000e-01   2.5000000e-01
   3.7300000e-01   2.5000000e-01
   3.7400000e-01   2.5000000e-01
   3.7500000e-01   2.5000000e-01
   3.7600000e-01   2.5000000e-01
   3.7700000e-01   2.5000000e-01
   3.7800000e-01   2.5000000e-01
   3.7900000e-01   2.5000000e-01
   3.8000000e-01   2.5000000e-01
   3.8100000e-01   2.5000000e-01
   3.8200000e-01   2.5000000e-01
   3.8300000e-01   2.5000000e-01
   3.8400000e-01   2.5000000e-01
   3.8500000e-01   2.5000000e-01
   3.8600000e-01   2.5000000e-01
   3.8700000e-01   2.5000000e-01
   3.8800000e-01   2.5000000e-01
   3.8900000e-01   2.5000000e-01
   3.9000000e-01   2.5000000e-01
   3.9100000e-01   2.5000000e-01
   3.9200000e-01   2.5000000e-01
   3.9300000e-01   2.5000000e-01
   3.9400000e-01   2.5000000e-01
   3.9500000e-01   2.5000000e-01
   3.9600000e-01   2.5000000e-01
   3.9700000e-01   2.5000000e-01
   3.9800000e-01   2.5000000e-01
   3.9900000e-01   2.5000000e-01
   4.0000000e-01   2.5000000e-01
   4.0100000e-01   2.5000000e-01
   4.0200000e-01   2.5000000e-01
   4.0300000e-01   2.5000000e-01
   4.0400000e-01   2.5000000e-01
   4.0500000e-01   2.5000000e-01
   4.0600000e-01   2.5000000e-01
   4.0700000e-01   2.5000000e-01
   4.0800000e-01   2.5000000e-01
   4.0900000e-01   2.5000000e-01
   4.1000000e-01   2.5000000e-01
   4.1100000e-01   2.5000000e-01
   4.1200000e-01   2.5000000e-01
   4.1300000e-01   2.5000000e-01
   4.1400000e-01   2.5000000e-01
   4.1500000e-01   2.5000000e-01
   4.1600000e-01   2.5000000e-01
   4.1700000e-01   2.5000000e-01
   4.1800000e-01   2.5000000e-01
   4.1900000e-01   2.5000000e-01
   4.2000000e-01   2.5000000e-01
   4.2100000e-01   2.5000000e-01
   4.2200000e-01   2.5000000e-01
   4.2300000e-01   2.5000000e-01
   4.2400000e-01   2.5000000e-01
   4.2500000e-01   2.5000000e-01
   4.2600000e-01   2.5000000e-01
   4.2700000e-01   2.5000000e-01
   4.2800000e-01   2.5000000e-01
   4.2900000e-01   2.5000000e-01
   4.3000000e-01   2.5000000e-01
   4.3100000e-01   2.5000000e-01
   4.3200000e-01   2.5000000e-01
   4.3300000e-01   2.5000000e-01
   4.3400000e-01   2.5000000e-01
   4.3500000e-01   2.5000000e-01
   4.3600000e-01   2.5000000e-01
   4.3700000e-01   2.5000000e-01
   4.3800000e-01   2.5000000e-01
   4.3900000e-01   2.5000000e-01
   4.4000000e-01   2.5000000e-01
   4.4100000e-01   2.5000000e-01
   4.4200000e-01   2.5000000e-01
   4.4300000e-01   2.5000000e-01
   4.4400000e-01   2.5000000e-01
   4.4500000e-01   2.5000000e-01
   4.4600000e-01   2.5000000e-01
   4.4700000e-01   2.5000000e-01
   4.4800000e-01   2.5000000e-01
   4.4900000e-01   2.5000000e-01
   4.5000000e-01   2.5000000e-01
   4.5100000e-01   2.5000000e-01
   4.5200000e-01   2.5000000e-01
   4.5300000e-01   2.5000000e-01
   4.5400000e-01   2.5000000e-01
   4.5500000e-01   2.5000000e-01
   4.5600000e-01   2.5000000e-01
   4.5700000e-01   2.5000000e-01
   4.5800000e-01   2.5000000e-01
   4.5900000e-01   2.5000000e-01
   4.6000000e-01   2.5000000e-01
   4.6100000e-01   2.5000000e-01
   4.6200000e-01   2.5000000e-01
   4.6300000e-01   2.5000000e-01
   4.6400000e-01   2.5000000e-01
   4.6500000e-01   2.5000000e-01
   4.6600000e-01   2.5000000e-01
   4.6700000e-01   2.5000000e-01
   4.6800000e-01   2.5000000e-01
   4.6900000e-01   2.5000000e-01
   4.7000000e-01   2.5000000e-01
   4.7100000e-01   2.5000000e-01
   4.7200000e-01   2.5000000e-01
   4.7300000e-01   2.5000000e-01
   4.7400000e-01   2.5000000e-01
   4.7500000e-01   2.5000000e-01
   4.7600000e-01   2.5000000e-01
   4.7700000e-01   2.5000000e-01
   4.7800000e-01   2.5000000e-01
   4.7900000e-01   2.5000000e-01
   4.8000000e-01   2.5000000e-01
   4.8100000e-01   2.5000000e-01
   4.8200000e-01   2.5000000e-01
   4.8300000e-01   2.5000000e-01
   4.8400000e-01   2.5000000e-01
   4.8500000e-01   2.5000000e-01
   4.8600000e-01   2.5000000e-01
   4.8700000e-01   2.5000000e-01
   4.8800000e-01   2.5000000e-01
   4.8900000e-01   2.5000000e-01
   4.9000000e-01   2.5000000e-01
   4.9100000e-01   2.5000000e-01
   4.9200000e-01   2.5000000e-01
   4.9300000e-01   2.5000000e-01
   4.9400000e-01   2.5000000e-01
   4.9500000e-01   2.5000000e-01
   4.9600000e-01   2.5000000e-01
   4.9700000e-01   2.5000000e-01
   4.9800000e-01   2.5000000e-01
   4.9900000e-01   2.5000000e-01
   5.0000000e-01   2.5000000e-01
   5.0100000e-01   2.5100000e-01
   5.0200000e-01   2.5200000e-01
   5.0300000e-01   2.5300000e-01
   5.0400000e-01   2.5400000e-01
   5.0500000e-01   2.5500000e-01
   5.0600000e-01   2.5600000e-01
   5.0700000e-01   2.5700000e-01
   5.0800000e-01   2.5800000e-01
   5.0900000e-01   2.5900000e-01
   5.1000000e-01   2.6000000e-01
   5.1100000e-01   2.6100000e-01
   5.1200000e-01   2.6200000e-01
   5.1300000e-01   2.6300000e-01
   5.1400000e-01   2.6400000e-01
   5.1500000e-01   2.6500000e-01
   5.1600000e-01   2.6600000e-01
   5.1700000e-01   2.6700000e-01
   5.1800000e-01   2.6800000e-01
   5.1900000e-01   2.6900000e-01
   5.2000000e-01   2.7000000e-01
   5.2100000e-01   2.7100000e-01
   5.2200000e-01   2.7200000e-01
   5.2300000e-01   2.7300000e-01
   5.2400000e-01   2.7400000e-01
   5.2500000e-01   2.7500000e-01
   5.2600000e-01   2.7600000e-01
   5.2700000e-01   2.7700000e-01
   5.2800000e-01   2.7800000e-01
   5.2900000e-01   2.7900000e-01
   5.3000000e-01   2.8000000e-01
   5.3100000e-01   2.8100000e-01
   5.3200000e-01   2.8200000e-01
   5.3300000e-01   2.8300000e-01
   5.3400000e-01   2.8400000e-01
   5.3500000e-01   2.8500000e-01
   5.3600000e-01   2.8600000e-01
   5.3700000e-01   2.8700000e-01
   5.3800000e-01   2.8800000e-01
   5.3900000e-01   2.8900000e-01
   5.4000000e-01   2.9000000e-01
   5.4100000e-01   2.9100000e-01
   5.4200000e-01   2.9200000e-01
   5.4300000e-01   2.9300000e-01
   5.4400000e-01   2.9400000e-01
   5.4500000e-01   2.9500000e-01
   5.4600000e-01   2.9600000e-01
   5.4700000e-01   2.9700000e-01
   5.4800000e-01   2.9800000e-01
   5.4900000e-01   2.9900000e-01
   5.5000000e-01   3.0000000e-01
   5.5100000e-01   3.0100000e-01
   5.5200000e-01   3.0200000e-01
   5.5300000e-01   3.0300000e-01
   5.5400000e-01   3.0400000e-01
   5.5500000e-01   3.0500000e-01
   5.5600000e-01   3.0600000e-01
   5.5700000e-01   3.0700000e-01
   5.5800000e-01   3.0800000e-01
   5.5900000e-01   3.0900000e-01
   5.6000000e-01   3.1000000e-01
   5.6100000e-01   3.1100000e-01
   5.6200000e-01   3.1200000e-01
   5.6300000e-01   3.1300000e-01
   5.6400000e-01   3.1400000e-01
   5.6500000e-01   3.1500000e-01
   5.6600000e-01   3.1600000e-01
   5.6700000e-01   3.1700000e-01
   5.6800000e-01   3.1800000e-01
   5.6900000e-01   3.1900000e-01
   5.7000000e-01   3.2000000e-01
   5.7100000e-01   3.2100000e-01
   5.7200000e-01   3.2200000e-01
   5.7300000e-01   3.2300000e-01
   5.7400000e-01   3.2400000e-01
   5.7500000e-01   3.2500000e-01
   5.7600000e-01   3.2600000e-01
   5.7700000e-01   3.2700000e-01
   5.7800000e-01   3.2800000e-01
   5.7900000e-01   3.2900000e-01
   5.8000000e-01   3.3000000e-01
   5.8100000e-01   3.3100000e-01
   5.8200000e-01   3.3200000e-01
   5.8300000e-01   3.3300000e-01
   5.8400000e-01   3.3400000e-01
   5.8500000e-01   3.3500000e-01
   5.8600000e-01   3.3600000e-01
   5.8700000e-01   3.3700000e-01
   5.8800000e-01   3.3800000e-01
   5.8900000e-01   3.3900000e-01
   5.9000000e-01   3.4000000e-01
   5.9100000e-01   3.4100000e-01
   5.9200000e-01   3.4200000e-01
   5.9300000e-01   3.4300000e-01
   5.9400000e-01   3.4400000e-01
   5.9500000e-01   3.4500000e-01
   5.9600000e-01   3.4600000e-01
   5.9700000e-01   3.4700000e-01
   5.9800000e-01   3.4800000e-01
   5.9900000e-01   3.4900000e-01
   6.0000000e-01   3.5000000e-01
   6.0100000e-01   3.5100000e-01
   6.0200000e-01   3.5200000e-01
   6.0300000e-01   3.5300000e-01
   6.0400000e-01   3.5400000e-01
   6.0500000e-01   3.5500000e-01
   6.0600000e-01   5.0000000e-01
   6.0700000e-01   5.0000000e-01
   6.0800000e-01   5.0000000e-01
   6.0900000e-01   5.0000000e-01
   6.1000000e-01   5.0000000e-01
   6.1100000e-01   5.0000000e-01
   6.1200000e-01   5.0000000e-01
   6.1300000e-01   5.0000000e-01
   6.1400000e-01   5.0000000e-01
   6.1500000e-01   5.0000000e-01
   6.1600000e-01   5.0000000e-01
   6.1700000e-01   5.0000000e-01
   6.1800000e-01   5.0000000e-01
   6.1900000e-01   5.0000000e-01
   6.2000000e-01   5.0000000e-01
   6.2100000e-01   5.0000000e-01
   6.2200000e-01   5.0000000e-01
   6.2300000e-01   5.0000000e-01
   6.2400000e-01   5.0000000e-01
   6.2500000e-01   5.0000000e-01
   6.2600000e-01   5.0000000e-01
   6.2700000e-01   5.0000000e-01
   6.2800000e-01   5.0000000e-01
   6.2900000e-01   5.0000000e-01
   6.3000000e-01   5.0000000e-01
   6.3100000e-01   5.0000000e-01
   6.3200000e-01   5.0000000e-01
   6.3300000e-01   5.0000000e-01
   6.3400000e-01   5.0000000e-01
   6.3500000e-01   5.0000000e-01
   6.3600000e-01   5.0000000e-01
   6.3700000e-01   5.0000000e-01
   6.3800000e-01   5.0000000e-01
   6.3900000e-01   5.0000000e-01
   6.4000000e-01   5.0000000e-01
   6.4100000e-01   5.0000000e-01
   6.4200000e-01   5.0000000e-01
   6.4300000e-01   5.0000000e-01
   6.4400000e-01   5.0000000e-01
   6.4500000e-01   5.0000000e-01
   6.4600000e-01   5.0000000e-01
   6.4700000e-01   5.0000000e-01
   6.4800000e-01   5.0000000e-01
   6.4900000e-01   5.0000000e-01
   6.5000000e-01   5.0000000e-01
   6.5100000e-01   5.0000000e-01
   6.5200000e-01   5.0000000e-01
   6.5300000e-01   5.0000000e-01
   6.5400000e-01   5.0000000e-01
   6.5500000e-01   5.0000000e-01
   6.5600000e-01   5.0000000e-01
   6.5700000e-01   5.0000000e-01
   6.5800000e-01   5.0000000e-01
   6.5900000e-01   5.0000000e-01
   6.6000000e-01   5.0000000e-01
   6.6100000e-01   5.0000000e-01
   6.6200000e-01   5.0000000e-01
   6.6300000e-01   5.0000000e-01
   6.6400000e-01   5.0000000e-01
   6.6500000e-01   6.6500000e-01
   6.6600000e-01   6.6600000e-01
   6.6700000e-01   6.6700000e-01
   6.6800000e-01   6.6800000e-01
   6.6900000e-01   6.6900000e-01
   6.7000000e-01   6.7000000e-01
   6.7100000e-01   6.7100000e-01
   6.7200000e-01   6.7200000e-01
   6.7300000e-01   6.7300000e-01
   6.7400000e-01   6.7400000e-01
   6.7500000e-01   6.7500000e-01
   6.7600000e-01   6.7600000e-01
   6.7700000e-01   6.7700000e-01
   6.7800000e-01   6.7800000e-01
   6.7900000e-01   6.7900000e-01
   6.8000000e-01   6.8000000e-01
   6.8100000e-01   6.8100000e-01
   6.8200000e-01   6.8200000e-01
   6.8300000e-01   6.8300000e-01
   6.8400000e-01   6.8400000e-01
   6.8500000e-01   6.8500000e-01
   6.8600000e-01   6.8600000e-01
   6.8700000e-01   6.8700000e-01
   6.8800000e-01   6.8800000e-01
   6.8900000e-01   6.8900000e-01
   6.9000000e-01   6.9000000e-01
   6.9100000e-01   6.9100000e-01
   6.9200000e-01   6.9200000e-01
   6.9300000e-01   6.9300000e-01
   6.9400000e-01   6.9400000e-01
   6.9500000e-01   6.9500000e-01
   6.9600000e-01   6.9600000e-01
   6.9700000e-01   6.9700000e-01
   6.9800000e-01   6.9800000e-01
   6.9900000e-01   6.9900000e-01
   7.0000000e-01   7.0000000e-01
   7.0100000e-01   7.0100000e-01
   7.0200000e-01   7.0200000e-01
   7.0300000e-01   7.0300000e-01
   7.0400000e-01   7.0400000e-01
   7.0500000e-01   7.0500000e-01
   7.0600000e-01   7.0600000e-01
   7.0700000e-01   7.0700000e-01
   7.0800000e-01   7.0800000e-01
   7.0900000e-01   7.0900000e-01
   7.1000000e-01   7.1000000e-01
   7.1100000e-01   7.1100000e-01
   7.1200000e-01   7.1200000e-01
   7.1300000e-01   7.1300000e-01
   7.1400000e-01   7.1400000e-01
   7.1500000e-01   7.1500000e-01
   7.1600000e-01   7.1600000e-01
   7.1700000e-01   7.1700000e-01
   7.1800000e-01   7.1800000e-01
   7.1900000e-01   7.1900000e-01
   7.2000000e-01   7.2000000e-01
   7.2100000e-01   7.2100000e-01
   7.2200000e-01   7.2200000e-01
   7.2300000e-01   7.2300000e-01
   7.2400000e-01   7.2400000e-01
   7.2500000e-01   7.2500000e-01
   7.2600000e-01   7.2600000e-01
   7.2700000e-01   7.2700000e-01
   7.2800000e-01   7.2800000e-01
   7.2900000e-01   7.2900000e-01
   7.3000000e-01   7.3000000e-01
   7.3100000e-01   7.3100000e-01
   7.3200000e-01   7.3200000e-01
   7.3300000e-01   7.3300000e-01
   7.3400000e-01   7.3400000e-01
   7.3500000e-01   7.3500000e-01
   7.3600000e-01   7.3600000e-01
   7.3700000e-01   7.3700000e-01
   7.3800000e-01   7.3800000e-01
   7.3900000e-01   7.3900000e-01
   7.4000000e-01   7.4000000e-01
   7.4100000e-01   7.4100000e-01
   7.4200000e-01   7.4200000e-01
   7.4300000e-01   7.4300000e-01
   7.4400000e-01   7.4400000e-01
   7.4500000e-01   7.4500000e-01
   7.4600000e-01   7.4600000e-01
   7.4700000e-01   7.4700000e-01
   7.4800000e-01   7.4800000e-01
   7.4900000e-01   7.4900000e-01
   7.5000000e-01   7.5000000e-01
   7.5100000e-01   7.5000000e-01
   7.5200000e-01   7.5000000e-01
   7.5300000e-01   7.5000000e-01
   7.5400000e-01   7.5000000e-01
   7.5500000e-01   7.5000000e-01
   7.5600000e-01   7.5000000e-01
   7.5700000e-01   7.5000000e-01
   7.5800000e-01   7.5000000e-01
   7.5900000e-01   7.5000000e-01
   7.6000000e-01   7.5000000e-01
   7.6100000e-01   7.5000000e-01
   7.6200000e-01   7.5000000e-01
   7.6300000e-01   7.5000000e-01
   7.6400000e-01   7.5000000e-01
   7.6500000e-01   7.5000000e-01
   7.6600000e-01   7.5000000e-01
   7.6700000e-01   7.5000000e-01
   7.6800000e-01   7.5000000e-01
   7.6900000e-01   7.5000000e-01
   7.7000000e-01   7.5000000e-01
   7.7100000e-01   7.5000000e-01
   7.7200000e-01   7.5000000e-01
   7.7300000e-01   7.5000000e-01
   7.7400000e-01   7.5000000e-01
   7.7500000e-01   7.5000000e-01
   7.7600000e-01   7.5000000e-01
   7.7700000e-01   7.5000000e-01
   7.7800000e-01   7.5000000e-01
   7.7900000e-01   7.5000000e-01
   7.8000000e-01   7.5000000e-01
   7.8100000e-01   7.5000000e-01
   7.8200000e-01   7.5000000e-01
   7.8300000e-01   7.5000000e-01
   7.8400000e-01   7.5000000e-01
   7.8500000e-01   7.5000000e-01
   7.8600000e-01   7.5000000e-01
   7.8700000e-01   7.5000000e-01
   7.8800000e-01   7.5000000e-01
   7.8900000e-01   7.5000000e-01
   7.9000000e-01   7.5000000e-01
   7.9100000e-01   7.5000000e-01
   7.9200000e-01   7.5000000e-01
   7.9300000e-01   7.5000000e-01
   7.9400000e-01   7.5000000e-01
   7.9500000e-01   7.5000000e-01
   7.9600000e-01   7.5000000e-01
   7.9700000e-01   7.5000000e-01
   7.9800000e-01   7.5000000e-01
   7.9900000e-01   7.5000000e-01
   8.0000000e-01   7.5000000e-01
   8.0100000e-01   7.5000000e-01
   8.0200000e-01   7.5000000e-01
   8.0300000e-01   7.5000000e-01
   8.0400000e-01   7.5000000e-01
   8.0500000e-01   7.5000000e-01
   8.0600000e-01   7.5000000e-01
   8.0700000e-01   7.5000000e-01
   8.0800000e-01   7.5000000e-01
   8.0900000e-01   7.5000000e-01
   8.1000000e-01   7.5000000e-01
   8.1100000e-01   7.5000000e-01
   8.1200000e-01   7.5000000e-01
   8.1300000e-01   7.5000000e-01
   8.1400000e-01   7.5000000e-01
   8.1500000e-01   7.5000000e-01
   8.1600000e-01   7.5000000e-01
   8.1700000e-01   7.5000000e-01
   8.1800000e-01   7.5000000e-01
   8.1900000e-01   7.5000000e-01
   8.2000000e-01   7.5000000e-01
   8.2100000e-01   7.5000000e-01
   8.2200000e-01   7.5000000e-01
   8.2300000e-01   7.5000000e-01
   8.2400000e-01   7.5000000e-01
   8.2500000e-01   7.5000000e-01
   8.2600000e-01   7.5000000e-01
   8.2700000e-01   7.5000000e-01
   8.2800000e-01   7.5000000e-01
   8.2900000e-01   7.5000000e-01
   8.3000000e-01   7.5000000e-01
   8.3100000e-01   7.5000000e-01
   8.3200000e-01   7.5000000e-01
   8.3300000e-01   7.5000000e-01
   8.3400000e-01   7.5000000e-01
   8.3500000e-01   7.5000000e-01
   8.3600000e-01   7.5000000e-01
   8.3700000e-01   7.5000000e-01
   8.3800000e-01   7.5000000e-01
   8.3900000e-01   7.5000000e-01
   8.4000000e-01   7.5000000e-01
   8.4100000e-01   7.5000000e-01
   8.4200000e-01   7.5000000e-01
   8.4300000e-01   7.5000000e-01
   8.4400000e-01   7.5000000e-01
   8.4500000e-01   7.5000000e-01
   8.4600000e-01   7.5000000e-01
   8.4700000e-01   7.5000000e-01
   8.4800000e-01   7.5000000e-01
   8.4900000e-01   7.5000000e-01
   8.5000000e-01   7.5000000e-01
   8.5100000e-01   7.5000000e-01
   8.5200000e-01   7.5000000e-01
   8.5300000e-01   7.5000000e-01
   8.5400000e-01   7.5000000e-01
   8.5500000e-01   7.5000000e-01
   8.5600000e-01   7.5000000e-01
   8.5700000e-01   7.5000000e-01
   8.5800000e-01   7.5000000e-01
   8.5900000e-01   7.5000000e-01
   8.6000000e-01   7.5000000e-01
   8.6100000e-01   7.5000000e-01
   8.6200000e-01   7.5000000e-01
   8.6300000e-01   7.5000000e-01
   8.6400000e-01   7.5000000e-01
   8.6500000e-01   7.5000000e-01
   8.6600000e-01   7.5000000e-01
   8.6700000e-01   7.5000000e-01
   8.6800000e-01   7.5000000e-01
   8.6900000e-01   7.5000000e-01
   8.7000000e-01   7.5000000e-01
   8.7100000e-01   7.5000000e-01
   8.7200000e-01   7.5000000e-01
   8.7300000e-01   7.5000000e-01
   8.7400000e-01   7.5000000e-01
   8.7500000e-01   7.5000000e-01
   8.7600000e-01   7.5000000e-01
   8.7700000e-01   7.5000000e-01
   8.7800000e-01   7.5000000e-01
   8.7900000e-01   7.5000000e-01
   8.8000000e-01   7.5000000e-01
   8.8100000e-01   7.5000000e-01
   8.8200000e-01   7.5000000e-01
   8.8300000e-01   7.5000000e-01
   8.8400000e-01   7.5000000e-01
   8.8500000e-01   7.5000000e-01
   8.8600000e-01   7.5000000e-01
   8.8700000e-01   7.5000000e-01
   8.8800000e-01   7.5000000e-01
   8.8900000e-01   7.5000000e-01
   8.9000000e-01   7.5000000e-01
   8.9100000e-01   7.5000000e-01
   8.9200000e-01   7.5000000e-01
   8.9300000e-01   7.5000000e-01
   8.9400000e-01   7.5000000e-01
   8.9500000e-01   7.5000000e-01
   8.9600000e-01   7.5000000e-01
   8.9700000e-01   7.5000000e-01
   8.9800000e-01   7.5000000e-01
   8.9900000e-01   7.5000000e-01
   9.0000000e-01   7.5000000e-01
   9.0100000e-01   7.5000000e-01
   9.0200000e-01   7.5000000e-01
   9.0300000e-01   7.5000000e-01
   9.0400000e-01   7.5000000e-01
   9.0500000e-01   7.5000000e-01
   9.0600000e-01   7.5000000e-01
   9.0700000e-01   7.5000000e-01
   9.0800000e-01   7.5000000e-01
   9.0900000e-01   7.5000000e-01
   9.1000000e-01   7.5000000e-01
   9.1100000e-01   7.5000000e-01
   9.1200000e-01   7.5000000e-01
   9.1300000e-01   7.5000000e-01
   9.1400000e-01   7.5000000e-01
   9.1500000e-01   7.5000000e-01
   9.1600000e-01   7.5000000e-01
   9.1700000e-01   7.5000000e-01
   9.1800000e-01   7.5000000e-01
   9.1900000e-01   7.5000000e-01
   9.2000000e-01   7.5000000e-01
   9.2100000e-01   7.5000000e-01
   9.2200000e-01   7.5000000e-01
   9.2300000e-01   7.5000000e-01
   9.2400000e-01   7.5000000e-01
   9.2500000e-01   7.5000000e-01
   9.2600000e-01   7.5000000e-01
   9.2700000e-01   7.5000000e-01
   9.2800000e-01   7.5000000e-01
   9.2900000e-01   7.5000000e-01
   9.3000000e-01   7.5000000e-01
   9.3100000e-01   7.5000000e-01
   9.3200000e-01   7.5000000e-01
   9.3300000e-01   7.5000000e-01
   9.3400000e-01   7.5000000e-01
   9.3500000e-01   7.5000000e-01
   9.3600000e-01   7.5000000e-01
   9.3700000e-01   7.5000000e-01
   9.3800000e-01   7.5000000e-01
   9.3900000e-01   7.5000000e-01
   9.4000000e-01   7.5000000e-01
   9.4100000e-01   7.5000000e-01
   9.4200000e-01   7.5000000e-01
   9.4300000e-01   7.5000000e-01
   9.4400000e-01   7.5000000e-01
   9.4500000e-01   7.5000000e-01
   9.4600000e-01   7.5000000e-01
   9.4700000e-01   7.5000000e-01
   9.4800000e-01   7.5000000e-01
   9.4900000e-01   7.5000000e-01
   9.5000000e-01   7.5000000e-01
   9.5100000e-01   7.5000000e-01
   9.5200000e-01   7.5000000e-01
   9.5300000e-01   7.5000000e-01
   9.5400000e-01   7.5000000e-01
   9.5500000e-01   7.5000000e-01
   9.5600000e-01   7.5000000e-01
   9.5700000e-01   7.5000000e-01
   9.5800000e-01   7.5000000e-01
   9.5900000e-01   7.5000000e-01
   9.6000000e-01   7.5000000e-01
   9.6100000e-01   7.5000000e-01
   9.6200000e-01   7.5000000e-01
   9.6300000e-01   7.5000000e-01
   9.6400000e-01   7.5000000e-01
   9.6500000e-01   7.5000000e-01
   9.6600000e-01   7.5000000e-01
   9.6700000e-01   7.5000000e-01
   9.6800000e-01   7.5000000e-01
   9.6900000e-01   7.5000000e-01
   9.7000000e-01   7.5000000e-01
   9.7100000e-01   7.5000000e-01
   9.7200000e-01   7.5000000e-01
   9.7300000e-01   7.5000000e-01
   9.7400000e-01   7.5000000e-01
   9.7500000e-01   7.5000000e-01
   9.7600000e-01   7.5000000e-01
   9.7700000e-01   7.5000000e-01
   9.7800000e-01   7.5000000e-01
   9.7900000e-01   7.5000000e-01
   9.8000000e-01   7.5000000e-01
   9.8100000e-01   7.5000000e-01
   9.8200000e-01   7.5000000e-01
   9.8300000e-01   7.5000000e-01
   9.8400000e-01   7.5000000e-01
   9.8500000e-01   7.5000000e-01
   9.8600000e-01   7.5000000e-01
   9.8700000e-01   7.5000000e-01
   9.8800000e-01   7.5000000e-01
   9.8900000e-01   7.5000000e-01
   9.9000000e-01   7.5000000e-01
   9.9100000e-01   7.5000000e-01
   9.9200000e-01   7.5000000e-01
   9.9300000e-01   7.5000000e-01
   9.9400000e-01   7.5000000e-01
   9.9500000e-01   7.5000000e-01
   9.9600000e-01   7.5000000e-01
   9.9700000e-01   7.5000000e-01
   9.9800000e-01   7.5000000e-01
   9.9900000e-01   7.5000000e-01
   1.0000000e+00   7.5000000e-01


==> DatFiles/resall4.dat <==
   1.0000000e-03   1.0000000e-03
   2.0000000e-03   2.0000000e-03
   3.0000000e-03   3.0000000e-03
   4.0000000e-03   4.0000000e-03
   5.0000000e-03   5.0000000e-03
   6.0000000e-03   6.0000000e-03
   7.0000000e-03   7.0000000e-03
   8.0000000e-03   8.0000000e-03
   9.0000000e-03   9.0000000e-03
   1.0000000e-02   1.0000000e-02
   1.1000000e-02   1.1000000e-02
   1.2000000e-02   1.2000000e-02
   1.3000000e-02   1.3000000e-02
   1.4000000e-02   1.4000000e-02
   1.5000000e-02   1.5000000e-02
   1.6000000e-02   1.6000000e-02
   1.7000000e-02   1.7000000e-02
   1.8000000e-02   1.8000000e-02
   1.9000000e-02   1.9000000e-02
   2.0000000e-02   2.0000000e-02
   2.1000000e-02   2.1000000e-02
   2.2000000e-02   2.2000000e-02
   2.3000000e-02   2.3000000e-02
   2.4000000e-02   2.4000000e-02
   2.5000000e-02   2.5000000e-02
   2.6000000e-02   2.6000000e-02
   2.7000000e-02   2.7000000e-02
   2.8000000e-02   2.8000000e-02
   2.9000000e-02   2.9000000e-02
   3.0000000e-02   3.0000000e-02
   3.1000000e-02   3.1000000e-02
   3.2000000e-02   3.2000000e-02
   3.3000000e-02   3.3000000e-02
   3.4000000e-02   3.4000000e-02
   3.5000000e-02   3.5000000e-02
   3.6000000e-02   3.6000000e-02
   3.7000000e-02   3.7000000e-02
   3.8000000e-02   3.8000000e-02
   3.9000000e-02   3.9000000e-02
   4.0000000e-02   4.0000000e-02
   4.1000000e-02   4.1000000e-02
   4.2000000e-02   4.2000000e-02
   4.3000000e-02   4.3000000e-02
   4.4000000e-02   4.4000000e-02
   4.5000000e-02   4.5000000e-02
   4.6000000e-02   4.6000000e-02
   4.7000000e-02   4.7000000e-02
   4.8000000e-02   4.8000000e-02
   4.9000000e-02   4.9000000e-02
   5.0000000e-02   5.0000000e-02
   5.1000000e-02   5.1000000e-02
   5.2000000e-02   5.2000000e-02
   5.3000000e-02   5.3000000e-02
   5.4000000e-02   5.4000000e-02
   5.5000000e-02   5.5000000e-02
   5.6000000e-02   5.6000000e-02
   5.7000000e-02   5.7000000e-02
   5.8000000e-02   5.8000000e-02
   5.9000000e-02   5.9000000e-02
   6.0000000e-02   6.0000000e-02
   6.1000000e-02   6.1000000e-02
   6.2000000e-02   6.2000000e-02
   6.3000000e-02   6.3000000e-02
   6.4000000e-02   6.4000000e-02
   6.5000000e-02   6.5000000e-02
   6.6000000e-02   6.6000000e-02
   6.7000000e-02   6.7000000e-02
   6.8000000e-02   6.8000000e-02
   6.9000000e-02   6.9000000e-02
   7.0000000e-02   7.0000000e-02
   7.1000000e-02   7.1000000e-02
   7.2000000e-02   7.2000000e-02
   7.3000000e-02   7.3000000e-02
   7.4000000e-02   7.4000000e-02
   7.5000000e-02   7.5000000e-02
   7.6000000e-02   7.6000000e-02
   7.7000000e-02   7.7000000e-02
   7.8000000e-02   7.8000000e-02
   7.9000000e-02   7.9000000e-02
   8.0000000e-02   8.0000000e-02
   8.1000000e-02   8.1000000e-02
   8.2000000e-02   8.2000000e-02
   8.3000000e-02   8.3000000e-02
   8.4000000e-02   8.4000000e-02
   8.5000000e-02   8.5000000e-02
   8.6000000e-02   8.6000000e-02
   8.7000000e-02   8.7000000e-02
   8.8000000e-02   8.8000000e-02
   8.9000000e-02   8.9000000e-02
   9.0000000e-02   9.0000000e-02
   9.1000000e-02   9.1000000e-02
   9.2000000e-02   9.2000000e-02
   9.3000000e-02   9.3000000e-02
   9.4000000e-02   9.4000000e-02
   9.5000000e-02   9.5000000e-02
   9.6000000e-02   9.6000000e-02
   9.7000000e-02   9.7000000e-02
   9.8000000e-02   9.8000000e-02
   9.9000000e-02   9.9000000e-02
   1.0000000e-01   1.0000000e-01
   1.0100000e-01   1.0100000e-01
   1.0200000e-01   1.0200000e-01
   1.0300000e-01   1.0300000e-01
   1.0400000e-01   1.0400000e-01
   1.0500000e-01   1.0500000e-01
   1.0600000e-01   1.0600000e-01
   1.0700000e-01   1.0700000e-01
   1.0800000e-01   1.0800000e-01
   1.0900000e-01   1.0900000e-01
   1.1000000e-01   1.1000000e-01
   1.1100000e-01   1.1100000e-01
   1.1200000e-01   1.1200000e-01
   1.1300000e-01   1.1300000e-01
   1.1400000e-01   1.1400000e-01
   1.1500000e-01   1.1500000e-01
   1.1600000e-01   1.1600000e-01
   1.1700000e-01   1.1700000e-01
   1.1800000e-01   1.1800000e-01
   1.1900000e-01   1.1900000e-01
   1.2000000e-01   1.2000000e-01
   1.2100000e-01   1.2100000e-01
   1.2200000e-01   1.2200000e-01
   1.2300000e-01   1.2300000e-01
   1.2400000e-01   1.2400000e-01
   1.2500000e-01   1.2500000e-01
   1.2600000e-01   1.2600000e-01
   1.2700000e-01   1.2700000e-01
   1.2800000e-01   1.2800000e-01
   1.2900000e-01   1.2900000e-01
   1.3000000e-01   1.3000000e-01
   1.3100000e-01   1.3100000e-01
   1.3200000e-01   1.3200000e-01
   1.3300000e-01   1.3300000e-01
   1.3400000e-01   1.3400000e-01
   1.3500000e-01   1.3500000e-01
   1.3600000e-01   1.3600000e-01
   1.3700000e-01   1.3700000e-01
   1.3800000e-01   1.3800000e-01
   1.3900000e-01   1.3900000e-01
   1.4000000e-01   1.4000000e-01
   1.4100000e-01   1.4100000e-01
   1.4200000e-01   1.4200000e-01
   1.4300000e-01   1.4300000e-01
   1.4400000e-01   1.4400000e-01
   1.4500000e-01   1.4500000e-01
   1.4600000e-01   1.4600000e-01
   1.4700000e-01   1.4700000e-01
   1.4800000e-01   1.4800000e-01
   1.4900000e-01   1.4900000e-01
   1.5000000e-01   1.5000000e-01
   1.5100000e-01   1.5100000e-01
   1.5200000e-01   1.5200000e-01
   1.5300000e-01   1.5300000e-01
   1.5400000e-01   1.5400000e-01
   1.5500000e-01   1.5500000e-01
   1.5600000e-01   1.5600000e-01
   1.5700000e-01   1.5700000e-01
   1.5800000e-01   1.5800000e-01
   1.5900000e-01   1.5900000e-01
   1.6000000e-01   1.6000000e-01
   1.6100000e-01   1.6100000e-01
   1.6200000e-01   1.6200000e-01
   1.6300000e-01   1.6300000e-01
   1.6400000e-01   1.6400000e-01
   1.6500000e-01   1.6500000e-01
   1.6600000e-01   1.6600000e-01
   1.6700000e-01   1.6700000e-01
   1.6800000e-01   1.6800000e-01
   1.6900000e-01   1.6900000e-01
   1.7000000e-01   1.7000000e-01
   1.7100000e-01   1.7100000e-01
   1.7200000e-01   1.7200000e-01
   1.7300000e-01   1.7300000e-01
   1.7400000e-01   1.7400000e-01
   1.7500000e-01   1.7500000e-01
   1.7600000e-01   1.7600000e-01
   1.7700000e-01   1.7700000e-01
   1.7800000e-01   1.7800000e-01
   1.7900000e-01   1.7900000e-01
   1.8000000e-01   1.8000000e-01
   1.8100000e-01   1.8100000e-01
   1.8200000e-01   1.8200000e-01
   1.8300000e-01   1.8300000e-01
   1.8400000e-01   1.8400000e-01
   1.8500000e-01   1.8500000e-01
   1.8600000e-01   1.8600000e-01
   1.8700000e-01   1.8700000e-01
   1.8800000e-01   1.8800000e-01
   1.8900000e-01   1.8900000e-01
   1.9000000e-01   1.9000000e-01
   1.9100000e-01   1.9100000e-01
   1.9200000e-01   1.9200000e-01
   1.9300000e-01   1.9300000e-01
   1.9400000e-01   1.9400000e-01
   1.9500000e-01   1.9500000e-01
   1.9600000e-01   1.9600000e-01
   1.9700000e-01   1.9700000e-01
   1.9800000e-01   1.9800000e-01
   1.9900000e-01   1.9900000e-01
   2.0000000e-01   2.0000000e-01
   2.0100000e-01   2.0100000e-01
   2.0200000e-01   2.0200000e-01
   2.0300000e-01   2.0300000e-01
   2.0400000e-01   2.0400000e-01
   2.0500000e-01   2.0500000e-01
   2.0600000e-01   2.0600000e-01
   2.0700000e-01   2.0700000e-01
   2.0800000e-01   2.0800000e-01
   2.0900000e-01   2.0900000e-01
   2.1000000e-01   2.1000000e-01
   2.1100000e-01   2.1100000e-01
   2.1200000e-01   2.1200000e-01
   2.1300000e-01   2.1300000e-01
   2.1400000e-01   2.1400000e-01
   2.1500000e-01   2.1500000e-01
   2.1600000e-01   2.1600000e-01
   2.1700000e-01   2.1700000e-01
   2.1800000e-01   2.1800000e-01
   2.1900000e-01   2.1900000e-01
   2.2000000e-01   2.2000000e-01
   2.2100000e-01   2.2100000e-01
   2.2200000e-01   2.2200000e-01
   2.2300000e-01   2.2300000e-01
   2.2400000e-01   2.2400000e-01
   2.2500000e-01   2.2500000e-01
   2.2600000e-01   2.2600000e-01
   2.2700000e-01   2.2700000e-01
   2.2800000e-01   2.2800000e-01
   2.2900000e-01   2.2900000e-01
   2.3000000e-01   2.3000000e-01
   2.3100000e-01   2.3100000e-01
   2.3200000e-01   2.3200000e-01
   2.3300000e-01   2.3300000e-01
   2.3400000e-01   2.3400000e-01
   2.3500000e-01   2.3500000e-01
   2.3600000e-01   2.3600000e-01
   2.3700000e-01   2.3700000e-01
   2.3800000e-01   2.3800000e-01
   2.3900000e-01   2.3900000e-01
   2.4000000e-01   2.4000000e-01
   2.4100000e-01   2.4100000e-01
   2.4200000e-01   2.4200000e-01
   2.4300000e-01   2.4300000e-01
   2.4400000e-01   2.4400000e-01
   2.4500000e-01   2.4500000e-01
   2.4600000e-01   2.4600000e-01
   2.4700000e-01   2.4700000e-01
   2.4800000e-01   2.4800000e-01
   2.4900000e-01   2.4900000e-01
   2.5000000e-01   2.5000000e-01
   2.5100000e-01   2.5100000e-01
   2.5200000e-01   2.5200000e-01
   2.5300000e-01   2.5300000e-01
   2.5400000e-01   2.5400000e-01
   2.5500000e-01   2.5500000e-01
   2.5600000e-01   2.5600000e-01
   2.5700000e-01   2.5700000e-01
   2.5800000e-01   2.5800000e-01
   2.5900000e-01   2.5900000e-01
   2.6000000e-01   2.6000000e-01
   2.6100000e-01   2.6100000e-01
   2.6200000e-01   2.6200000e-01
   2.6300000e-01   2.6300000e-01
   2.6400000e-01   2.6400000e-01
   2.6500000e-01   2.6500000e-01
   2.6600000e-01   2.6600000e-01
   2.6700000e-01   2.6700000e-01
   2.6800000e-01   2.6800000e-01
   2.6900000e-01   2.6900000e-01
   2.7000000e-01   2.7000000e-01
   2.7100000e-01   2.7100000e-01
   2.7200000e-01   2.7200000e-01
   2.7300000e-01   2.7300000e-01
   2.7400000e-01   2.7400000e-01
   2.7500000e-01   2.7500000e-01
   2.7600000e-01   2.7600000e-01
   2.7700000e-01   2.7700000e-01
   2.7800000e-01   2.7800000e-01
   2.7900000e-01   2.7900000e-01
   2.8000000e-01   2.8000000e-01
   2.8100000e-01   2.8100000e-01
   2.8200000e-01   2.8200000e-01
   2.8300000e-01   2.8300000e-01
   2.8400000e-01   2.8400000e-01
   2.8500000e-01   2.8500000e-01
   2.8600000e-01   2.8600000e-01
   2.8700000e-01   2.8700000e-01
   2.8800000e-01   2.8800000e-01
   2.8900000e-01   2.8900000e-01
   2.9000000e-01   2.9000000e-01
   2.9100000e-01   2.9100000e-01
   2.9200000e-01   2.9200000e-01
   2.9300000e-01   2.9300000e-01
   2.9400000e-01   2.9400000e-01
   2.9500000e-01   2.9500000e-01
   2.9600000e-01   2.9600000e-01
   2.9700000e-01   2.9700000e-01
   2.9800000e-01   2.9800000e-01
   2.9900000e-01   2.9900000e-01
   3.0000000e-01   3.0000000e-01
   3.0100000e-01   3.0100000e-01
   3.0200000e-01   3.0200000e-01
   3.0300000e-01   3.0300000e-01
   3.0400000e-01   3.0400000e-01
   3.0500000e-01   3.0500000e-01
   3.0600000e-01   3.0600000e-01
   3.0700000e-01   3.0700000e-01
   3.0800000e-01   3.0800000e-01
   3.0900000e-01   3.0900000e-01
   3.1000000e-01   3.1000000e-01
   3.1100000e-01   3.1100000e-01
   3.1200000e-01   3.1200000e-01
   3.1300000e-01   3.1300000e-01
   3.1400000e-01   3.1400000e-01
   3.1500000e-01   3.1500000e-01
   3.1600000e-01   3.1600000e-01
   3.1700000e-01   3.1700000e-01
   3.1800000e-01   3.1800000e-01
   3.1900000e-01   3.1900000e-01
   3.2000000e-01   3.2000000e-01
   3.2100000e-01   3.2100000e-01
   3.2200000e-01   3.2200000e-01
   3.2300000e-01   3.2300000e-01
   3.2400000e-01   3.2400000e-01
   3.2500000e-01   3.2500000e-01
   3.2600000e-01   3.2600000e-01
   3.2700000e-01   3.2700000e-01
   3.2800000e-01   3.2800000e-01
   3.2900000e-01   3.2900000e-01
   3.3000000e-01   3.3000000e-01
   3.3100000e-01   3.3100000e-01
   3.3200000e-01   3.3200000e-01
   3.3300000e-01   3.3300000e-01
   3.3400000e-01   3.3400000e-01
   3.3500000e-01   3.3500000e-01
   3.3600000e-01   3.3600000e-01
   3.3700000e-01   3.3700000e-01
   3.3800000e-01   3.3800000e-01
   3.3900000e-01   3.3900000e-01
   3.4000000e-01   3.4000000e-01
   3.4100000e-01   3.4100000e-01
   3.4200000e-01   3.4200000e-01
   3.4300000e-01   3.4300000e-01
   3.4400000e-01   3.4400000e-01
   3.4500000e-01   3.4500000e-01
   3.4600000e-01   3.4600000e-01
   3.4700000e-01   3.4700000e-01
   3.4800000e-01   3.4800000e-01
   3.4900000e-01   3.4900000e-01
   3.5000000e-01   3.5000000e-01
   3.5100000e-01   3.5100000e-01
   3.5200000e-01   3.5200000e-01
   3.5300000e-01   3.5300000e-01
   3.5400000e-01   3.5400000e-01
   3.5500000e-01   3.5500000e-01
   3.5600000e-01   3.5600000e-01
   3.5700000e-01   3.5700000e-01
   3.5800000e-01   3.5800000e-01
   3.5900000e-01   3.5900000e-01
   3.6000000e-01   3.6000000e-01
   3.6100000e-01   3.6100000e-01
   3.6200000e-01   3.6200000e-01
   3.6300000e-01   3.6300000e-01
   3.6400000e-01   3.6400000e-01
   3.6500000e-01   3.6500000e-01
   3.6600000e-01   3.6600000e-01
   3.6700000e-01   3.6700000e-01
   3.6800000e-01   3.6800000e-01
   3.6900000e-01   3.6900000e-01
   3.7000000e-01   3.7000000e-01
   3.7100000e-01   3.7100000e-01
   3.7200000e-01   3.7200000e-01
   3.7300000e-01   3.7300000e-01
   3.7400000e-01   3.7400000e-01
   3.7500000e-01   3.7500000e-01
   3.7600000e-01   3.7600000e-01
   3.7700000e-01   3.7700000e-01
   3.7800000e-01   3.7800000e-01
   3.7900000e-01   3.7900000e-01
   3.8000000e-01   3.8000000e-01
   3.8100000e-01   3.8100000e-01
   3.8200000e-01   3.8200000e-01
   3.8300000e-01   3.8300000e-01
   3.8400000e-01   3.8400000e-01
   3.8500000e-01   3.8500000e-01
   3.8600000e-01   3.8600000e-01
   3.8700000e-01   3.8700000e-01
   3.8800000e-01   3.8800000e-01
   3.8900000e-01   3.8900000e-01
   3.9000000e-01   3.9000000e-01
   3.9100000e-01   3.9100000e-01
   3.9200000e-01   3.9200000e-01
   3.9300000e-01   3.9300000e-01
   3.9400000e-01   3.9400000e-01
   3.9500000e-01   3.9500000e-01
   3.9600000e-01   3.9600000e-01
   3.9700000e-01   3.9700000e-01
   3.9800000e-01   3.9800000e-01
   3.9900000e-01   3.9900000e-01
   4.0000000e-01   4.0000000e-01
   4.0100000e-01   4.0100000e-01
   4.0200000e-01   4.0200000e-01
   4.0300000e-01   4.0300000e-01
   4.0400000e-01   4.0400000e-01
   4.0500000e-01   4.0500000e-01
   4.0600000e-01   4.0600000e-01
   4.0700000e-01   4.0700000e-01
   4.0800000e-01   4.0800000e-01
   4.0900000e-01   4.0900000e-01
   4.1000000e-01   4.1000000e-01
   4.1100000e-01   4.1100000e-01
   4.1200000e-01   4.1200000e-01
   4.1300000e-01   4.1300000e-01
   4.1400000e-01   4.1400000e-01
   4.1500000e-01   4.1500000e-01
   4.1600000e-01   4.1600000e-01
   4.1700000e-01   4.1700000e-01
   4.1800000e-01   4.1800000e-01
   4.1900000e-01   4.1900000e-01
   4.2000000e-01   4.2000000e-01
   4.2100000e-01   4.2100000e-01
   4.2200000e-01   4.2200000e-01
   4.2300000e-01   4.2300000e-01
   4.2400000e-01   4.2400000e-01
   4.2500000e-01   4.2500000e-01
   4.2600000e-01   4.2600000e-01
   4.2700000e-01   4.2700000e-01
   4.2800000e-01   4.2800000e-01
   4.2900000e-01   4.2900000e-01
   4.3000000e-01   4.3000000e-01
   4.3100000e-01   4.3100000e-01
   4.3200000e-01   4.3200000e-01
   4.3300000e-01   4.3300000e-01
   4.3400000e-01   4.3400000e-01
   4.3500000e-01   4.3500000e-01
   4.3600000e-01   4.3600000e-01
   4.3700000e-01   4.3700000e-01
   4.3800000e-01   4.3800000e-01
   4.3900000e-01   4.3900000e-01
   4.4000000e-01   4.4000000e-01
   4.4100000e-01   4.4100000e-01
   4.4200000e-01   4.4200000e-01
   4.4300000e-01   4.4300000e-01
   4.4400000e-01   4.4400000e-01
   4.4500000e-01   4.4500000e-01
   4.4600000e-01   4.4600000e-01
   4.4700000e-01   4.4700000e-01
   4.4800000e-01   4.4800000e-01
   4.4900000e-01   4.4900000e-01
   4.5000000e-01   4.5000000e-01
   4.5100000e-01   4.5100000e-01
   4.5200000e-01   4.5200000e-01
   4.5300000e-01   4.5300000e-01
   4.5400000e-01   4.5400000e-01
   4.5500000e-01   4.5500000e-01
   4.5600000e-01   4.5600000e-01
   4.5700000e-01   4.5700000e-01
   4.5800000e-01   4.5800000e-01
   4.5900000e-01   4.5900000e-01
   4.6000000e-01   4.6000000e-01
   4.6100000e-01   4.6100000e-01
   4.6200000e-01   4.6200000e-01
   4.6300000e-01   4.6300000e-01
   4.6400000e-01   4.6400000e-01
   4.6500000e-01   4.6500000e-01
   4.6600000e-01   4.6600000e-01
   4.6700000e-01   4.6700000e-01
   4.6800000e-01   4.6800000e-01
   4.6900000e-01   4.6900000e-01
   4.7000000e-01   4.7000000e-01
   4.7100000e-01   4.7100000e-01
   4.7200000e-01   4.7200000e-01
   4.7300000e-01   4.7300000e-01
   4.7400000e-01   4.7400000e-01
   4.7500000e-01   4.7500000e-01
   4.7600000e-01   4.7600000e-01
   4.7700000e-01   4.7700000e-01
   4.7800000e-01   4.7800000e-01
   4.7900000e-01   4.7900000e-01
   4.8000000e-01   4.8000000e-01
   4.8100000e-01   4.8100000e-01
   4.8200000e-01   4.8200000e-01
   4.8300000e-01   4.8300000e-01
   4.8400000e-01   4.8400000e-01
   4.8500000e-01   4.8500000e-01
   4.8600000e-01   4.8600000e-01
   4.8700000e-01   4.8700000e-01
   4.8800000e-01   4.8800000e-01
   4.8900000e-01   4.8900000e-01
   4.9000000e-01   4.9000000e-01
   4.9100000e-01   4.9100000e-01
   4.9200000e-01   4.9200000e-01
   4.9300000e-01   4.9300000e-01
   4.9400000e-01   4.9400000e-01
   4.9500000e-01   4.9500000e-01
   4.9600000e-01   4.9600000e-01
   4.9700000e-01   4.9700000e-01
   4.9800000e-01   4.9800000e-01
   4.9900000e-01   4.9900000e-01
   5.0000000e-01   5.0000000e-01
   5.0100000e-01   5.0100000e-01
   5.0200000e-01   5.0200000e-01
   5.0300000e-01   5.0300000e-01
   5.0400000e-01   5.0400000e-01
   5.0500000e-01   5.0500000e-01
   5.0600000e-01   5.0600000e-01
   5.0700000e-01   5.0700000e-01
   5.0800000e-01   5.0800000e-01
   5.0900000e-01   5.0900000e-01
   5.1000000e-01   5.1000000e-01
   5.1100000e-01   5.1100000e-01
   5.1200000e-01   5.1200000e-01
   5.1300000e-01   5.1300000e-01
   5.1400000e-01   5.1400000e-01
   5.1500000e-01   5.1500000e-01
   5.1600000e-01   5.1600000e-01
   5.1700000e-01   5.1700000e-01
   5.1800000e-01   5.1800000e-01
   5.1900000e-01   5.1900000e-01
   5.2000000e-01   5.2000000e-01
   5.2100000e-01   5.2100000e-01
   5.2200000e-01   5.2200000e-01
   5.2300000e-01   5.2300000e-01
   5.2400000e-01   5.2400000e-01
   5.2500000e-01   5.2500000e-01
   5.2600000e-01   5.2600000e-01
   5.2700000e-01   5.2700000e-01
   5.2800000e-01   5.2800000e-01
   5.2900000e-01   5.2900000e-01
   5.3000000e-01   5.3000000e-01
   5.3100000e-01   5.3100000e-01
   5.3200000e-01   5.3200000e-01
   5.3300000e-01   5.3300000e-01
   5.3400000e-01   5.3400000e-01
   5.3500000e-01   5.3500000e-01
   5.3600000e-01   5.3600000e-01
   5.3700000e-01   5.3700000e-01
   5.3800000e-01   5.3800000e-01
   5.3900000e-01   5.3900000e-01
   5.4000000e-01   5.4000000e-01
   5.4100000e-01   5.4100000e-01
   5.4200000e-01   5.4200000e-01
   5.4300000e-01   5.4300000e-01
   5.4400000e-01   5.4400000e-01
   5.4500000e-01   5.4500000e-01
   5.4600000e-01   5.4600000e-01
   5.4700000e-01   5.4700000e-01
   5.4800000e-01   5.4800000e-01
   5.4900000e-01   5.4900000e-01
   5.5000000e-01   5.5000000e-01
   5.5100000e-01   5.5100000e-01
   5.5200000e-01   5.5200000e-01
   5.5300000e-01   5.5300000e-01
   5.5400000e-01   5.5400000e-01
   5.5500000e-01   5.5500000e-01
   5.5600000e-01   5.5600000e-01
   5.5700000e-01   5.5700000e-01
   5.5800000e-01   5.5800000e-01
   5.5900000e-01   5.5900000e-01
   5.6000000e-01   5.6000000e-01
   5.6100000e-01   5.6100000e-01
   5.6200000e-01   5.6200000e-01
   5.6300000e-01   5.6300000e-01
   5.6400000e-01   5.6400000e-01
   5.6500000e-01   5.6500000e-01
   5.6600000e-01   5.6600000e-01
   5.6700000e-01   5.6700000e-01
   5.6800000e-01   5.6800000e-01
   5.6900000e-01   5.6900000e-01
   5.7000000e-01   5.7000000e-01
   5.7100000e-01   5.7100000e-01
   5.7200000e-01   5.7200000e-01
   5.7300000e-01   5.7300000e-01
   5.7400000e-01   5.7400000e-01
   5.7500000e-01   5.7500000e-01
   5.7600000e-01   5.7600000e-01
   5.7700000e-01   5.7700000e-01
   5.7800000e-01   5.7800000e-01
   5.7900000e-01   5.7900000e-01
   5.8000000e-01   5.8000000e-01
   5.8100000e-01   5.8100000e-01
   5.8200000e-01   5.8200000e-01
   5.8300000e-01   5.8300000e-01
   5.8400000e-01   5.8400000e-01
   5.8500000e-01   5.8500000e-01
   5.8600000e-01   5.8600000e-01
   5.8700000e-01   5.8700000e-01
   5.8800000e-01   5.8800000e-01
   5.8900000e-01   5.8900000e-01
   5.9000000e-01   5.9000000e-01
   5.9100000e-01   5.9100000e-01
   5.9200000e-01   5.9200000e-01
   5.9300000e-01   5.9300000e-01
   5.9400000e-01   5.9400000e-01
   5.9500000e-01   5.9500000e-01
   5.9600000e-01   5.9600000e-01
   5.9700000e-01   5.9700000e-01
   5.9800000e-01   5.9800000e-01
   5.9900000e-01   5.9900000e-01
   6.0000000e-01   6.0000000e-01
   6.0100000e-01   6.0100000e-01
   6.0200000e-01   6.0200000e-01
   6.0300000e-01   6.0300000e-01
   6.0400000e-01   6.0400000e-01
   6.0500000e-01   6.0500000e-01
   6.0600000e-01   6.0600000e-01
   6.0700000e-01   6.0700000e-01
   6.0800000e-01   6.0800000e-01
   6.0900000e-01   6.0900000e-01
   6.1000000e-01   6.1000000e-01
   6.1100000e-01   6.1100000e-01
   6.1200000e-01   6.1200000e-01
   6.1300000e-01   6.1300000e-01
   6.1400000e-01   6.1400000e-01
   6.1500000e-01   6.1500000e-01
   6.1600000e-01   6.1600000e-01
   6.1700000e-01   6.1700000e-01
   6.1800000e-01   6.1800000e-01
   6.1900000e-01   6.1900000e-01
   6.2000000e-01   6.2000000e-01
   6.2100000e-01   6.2100000e-01
   6.2200000e-01   6.2200000e-01
   6.2300000e-01   6.2300000e-01
   6.2400000e-01   6.2400000e-01
   6.2500000e-01   6.2500000e-01
   6.2600000e-01   6.2600000e-01
   6.2700000e-01   6.2700000e-01
   6.2800000e-01   6.2800000e-01
   6.2900000e-01   6.2900000e-01
   6.3000000e-01   6.3000000e-01
   6.3100000e-01   6.3100000e-01
   6.3200000e-01   6.3200000e-01
   6.3300000e-01   6.3300000e-01
   6.3400000e-01   6.3400000e-01
   6.3500000e-01   6.3500000e-01
   6.3600000e-01   6.3600000e-01
   6.3700000e-01   6.3700000e-01
   6.3800000e-01   6.3800000e-01
   6.3900000e-01   6.3900000e-01
   6.4000000e-01   6.4000000e-01
   6.4100000e-01   6.4100000e-01
   6.4200000e-01   6.4200000e-01
   6.4300000e-01   6.4300000e-01
   6.4400000e-01   6.4400000e-01
   6.4500000e-01   6.4500000e-01
   6.4600000e-01   6.4600000e-01
   6.4700000e-01   6.4700000e-01
   6.4800000e-01   6.4800000e-01
   6.4900000e-01   6.4900000e-01
   6.5000000e-01   6.5000000e-01
   6.5100000e-01   6.5100000e-01
   6.5200000e-01   6.5200000e-01
   6.5300000e-01   6.5300000e-01
   6.5400000e-01   6.5400000e-01
   6.5500000e-01   6.5500000e-01
   6.5600000e-01   6.5600000e-01
   6.5700000e-01   6.5700000e-01
   6.5800000e-01   6.5800000e-01
   6.5900000e-01   6.5900000e-01
   6.6000000e-01   6.6000000e-01
   6.6100000e-01   6.6100000e-01
   6.6200000e-01   6.6200000e-01
   6.6300000e-01   6.6300000e-01
   6.6400000e-01   6.6400000e-01
   6.6500000e-01   6.6500000e-01
   6.6600000e-01   6.6600000e-01
   6.6700000e-01   6.6700000e-01
   6.6800000e-01   6.6800000e-01
   6.6900000e-01   6.6900000e-01
   6.7000000e-01   6.7000000e-01
   6.7100000e-01   6.7100000e-01
   6.7200000e-01   6.7200000e-01
   6.7300000e-01   6.7300000e-01
   6.7400000e-01   6.7400000e-01
   6.7500000e-01   6.7500000e-01
   6.7600000e-01   6.7600000e-01
   6.7700000e-01   6.7700000e-01
   6.7800000e-01   6.7800000e-01
   6.7900000e-01   6.7900000e-01
   6.8000000e-01   6.8000000e-01
   6.8100000e-01   6.8100000e-01
   6.8200000e-01   6.8200000e-01
   6.8300000e-01   6.8300000e-01
   6.8400000e-01   6.8400000e-01
   6.8500000e-01   6.8500000e-01
   6.8600000e-01   6.8600000e-01
   6.8700000e-01   6.8700000e-01
   6.8800000e-01   6.8800000e-01
   6.8900000e-01   6.8900000e-01
   6.9000000e-01   6.9000000e-01
   6.9100000e-01   6.9100000e-01
   6.9200000e-01   6.9200000e-01
   6.9300000e-01   6.9300000e-01
   6.9400000e-01   6.9400000e-01
   6.9500000e-01   6.9500000e-01
   6.9600000e-01   6.9600000e-01
   6.9700000e-01   6.9700000e-01
   6.9800000e-01   6.9800000e-01
   6.9900000e-01   6.9900000e-01
   7.0000000e-01   7.0000000e-01
   7.0100000e-01   7.0100000e-01
   7.0200000e-01   7.0200000e-01
   7.0300000e-01   7.0300000e-01
   7.0400000e-01   7.0400000e-01
   7.0500000e-01   7.0500000e-01
   7.0600000e-01   7.0600000e-01
   7.0700000e-01   7.0700000e-01
   7.0800000e-01   7.0800000e-01
   7.0900000e-01   7.0900000e-01
   7.1000000e-01   7.1000000e-01
   7.1100000e-01   7.1100000e-01
   7.1200000e-01   7.1200000e-01
   7.1300000e-01   7.1300000e-01
   7.1400000e-01   7.1400000e-01
   7.1500000e-01   7.1500000e-01
   7.1600000e-01   7.1600000e-01
   7.1700000e-01   7.1700000e-01
   7.1800000e-01   7.1800000e-01
   7.1900000e-01   7.1900000e-01
   7.2000000e-01   7.2000000e-01
   7.2100000e-01   7.2100000e-01
   7.2200000e-01   7.2200000e-01
   7.2300000e-01   7.2300000e-01
   7.2400000e-01   7.2400000e-01
   7.2500000e-01   7.2500000e-01
   7.2600000e-01   7.2600000e-01
   7.2700000e-01   7.2700000e-01
   7.2800000e-01   7.2800000e-01
   7.2900000e-01   7.2900000e-01
   7.3000000e-01   7.3000000e-01
   7.3100000e-01   7.3100000e-01
   7.3200000e-01   7.3200000e-01
   7.3300000e-01   7.3300000e-01
   7.3400000e-01   7.3400000e-01
   7.3500000e-01   7.3500000e-01
   7.3600000e-01   7.3600000e-01
   7.3700000e-01   7.3700000e-01
   7.3800000e-01   7.3800000e-01
   7.3900000e-01   7.3900000e-01
   7.4000000e-01   7.4000000e-01
   7.4100000e-01   7.4100000e-01
   7.4200000e-01   7.4200000e-01
   7.4300000e-01   7.4300000e-01
   7.4400000e-01   7.4400000e-01
   7.4500000e-01   7.4500000e-01
   7.4600000e-01   7.4600000e-01
   7.4700000e-01   7.4700000e-01
   7.4800000e-01   7.4800000e-01
   7.4900000e-01   7.4900000e-01
   7.5000000e-01   7.5000000e-01
   7.5100000e-01   7.5100000e-01
   7.5200000e-01   7.5200000e-01
   7.5300000e-01   7.5300000e-01
   7.5400000e-01   7.5400000e-01
   7.5500000e-01   7.5500000e-01
   7.5600000e-01   7.5600000e-01
   7.5700000e-01   7.5700000e-01
   7.5800000e-01   7.5800000e-01
   7.5900000e-01   7.5900000e-01
   7.6000000e-01   7.6000000e-01
   7.6100000e-01   7.6100000e-01
   7.6200000e-01   7.6200000e-01
   7.6300000e-01   7.6300000e-01
   7.6400000e-01   7.6400000e-01
   7.6500000e-01   7.6500000e-01
   7.6600000e-01   7.6600000e-01
   7.6700000e-01   7.6700000e-01
   7.6800000e-01   7.6800000e-01
   7.6900000e-01   7.6900000e-01
   7.7000000e-01   7.7000000e-01
   7.7100000e-01   7.7100000e-01
   7.7200000e-01   7.7200000e-01
   7.7300000e-01   7.7300000e-01
   7.7400000e-01   7.7400000e-01
   7.7500000e-01   7.7500000e-01
   7.7600000e-01   7.7600000e-01
   7.7700000e-01   7.7700000e-01
   7.7800000e-01   7.7800000e-01
   7.7900000e-01   7.7900000e-01
   7.8000000e-01   7.8000000e-01
   7.8100000e-01   7.8100000e-01
   7.8200000e-01   7.8200000e-01
   7.8300000e-01   7.8300000e-01
   7.8400000e-01   7.8400000e-01
   7.8500000e-01   7.8500000e-01
   7.8600000e-01   7.8600000e-01
   7.8700000e-01   7.8700000e-01
   7.8800000e-01   7.8800000e-01
   7.8900000e-01   7.8900000e-01
   7.9000000e-01   7.9000000e-01
   7.9100000e-01   7.9100000e-01
   7.9200000e-01   7.9200000e-01
   7.9300000e-01   7.9300000e-01
   7.9400000e-01   7.9400000e-01
   7.9500000e-01   7.9500000e-01
   7.9600000e-01   7.9600000e-01
   7.9700000e-01   7.9700000e-01
   7.9800000e-01   7.9800000e-01
   7.9900000e-01   7.9900000e-01
   8.0000000e-01   8.0000000e-01
   8.0100000e-01   8.0100000e-01
   8.0200000e-01   8.0200000e-01
   8.0300000e-01   8.0300000e-01
   8.0400000e-01   8.0400000e-01
   8.0500000e-01   8.0500000e-01
   8.0600000e-01   8.0600000e-01
   8.0700000e-01   8.0700000e-01
   8.0800000e-01   8.0800000e-01
   8.0900000e-01   8.0900000e-01
   8.1000000e-01   8.1000000e-01
   8.1100000e-01   8.1100000e-01
   8.1200000e-01   8.1200000e-01
   8.1300000e-01   8.1300000e-01
   8.1400000e-01   8.1400000e-01
   8.1500000e-01   8.1500000e-01
   8.1600000e-01   8.1600000e-01
   8.1700000e-01   8.1700000e-01
   8.1800000e-01   8.1800000e-01
   8.1900000e-01   8.1900000e-01
   8.2000000e-01   8.2000000e-01
   8.2100000e-01   8.2100000e-01
   8.2200000e-01   8.2200000e-01
   8.2300000e-01   8.2300000e-01
   8.2400000e-01   8.2400000e-01
   8.2500000e-01   8.2500000e-01
   8.2600000e-01   8.2600000e-01
   8.2700000e-01   8.2700000e-01
   8.2800000e-01   8.2800000e-01
   8.2900000e-01   8.2900000e-01
   8.3000000e-01   8.3000000e-01
   8.3100000e-01   8.3100000e-01
   8.3200000e-01   8.3200000e-01
   8.3300000e-01   8.3300000e-01
   8.3400000e-01   8.3400000e-01
   8.3500000e-01   8.3500000e-01
   8.3600000e-01   8.3600000e-01
   8.3700000e-01   8.3700000e-01
   8.3800000e-01   8.3800000e-01
   8.3900000e-01   8.3900000e-01
   8.4000000e-01   8.4000000e-01
   8.4100000e-01   8.4100000e-01
   8.4200000e-01   8.4200000e-01
   8.4300000e-01   8.4300000e-01
   8.4400000e-01   8.4400000e-01
   8.4500000e-01   8.4500000e-01
   8.4600000e-01   8.4600000e-01
   8.4700000e-01   8.4700000e-01
   8.4800000e-01   8.4800000e-01
   8.4900000e-01   8.4900000e-01
   8.5000000e-01   8.5000000e-01
   8.5100000e-01   8.5100000e-01
   8.5200000e-01   8.5200000e-01
   8.5300000e-01   8.5300000e-01
   8.5400000e-01   8.5400000e-01
   8.5500000e-01   8.5500000e-01
   8.5600000e-01   8.5600000e-01
   8.5700000e-01   8.5700000e-01
   8.5800000e-01   8.5800000e-01
   8.5900000e-01   8.5900000e-01
   8.6000000e-01   8.6000000e-01
   8.6100000e-01   8.6100000e-01
   8.6200000e-01   8.6200000e-01
   8.6300000e-01   8.6300000e-01
   8.6400000e-01   8.6400000e-01
   8.6500000e-01   8.6500000e-01
   8.6600000e-01   8.6600000e-01
   8.6700000e-01   8.6700000e-01
   8.6800000e-01   8.6800000e-01
   8.6900000e-01   8.6900000e-01
   8.7000000e-01   8.7000000e-01
   8.7100000e-01   8.7100000e-01
   8.7200000e-01   8.7200000e-01
   8.7300000e-01   8.7300000e-01
   8.7400000e-01   8.7400000e-01
   8.7500000e-01   8.7500000e-01
   8.7600000e-01   8.7600000e-01
   8.7700000e-01   8.7700000e-01
   8.7800000e-01   8.7800000e-01
   8.7900000e-01   8.7900000e-01
   8.8000000e-01   8.8000000e-01
   8.8100000e-01   8.8100000e-01
   8.8200000e-01   8.8200000e-01
   8.8300000e-01   8.8300000e-01
   8.8400000e-01   8.8400000e-01
   8.8500000e-01   8.8500000e-01
   8.8600000e-01   8.8600000e-01
   8.8700000e-01   8.8700000e-01
   8.8800000e-01   8.8800000e-01
   8.8900000e-01   8.8900000e-01
   8.9000000e-01   8.9000000e-01
   8.9100000e-01   8.9100000e-01
   8.9200000e-01   8.9200000e-01
   8.9300000e-01   8.9300000e-01
   8.9400000e-01   8.9400000e-01
   8.9500000e-01   8.9500000e-01
   8.9600000e-01   8.9600000e-01
   8.9700000e-01   8.9700000e-01
   8.9800000e-01   8.9800000e-01
   8.9900000e-01   8.9900000e-01
   9.0000000e-01   9.0000000e-01
   9.0100000e-01   9.0100000e-01
   9.0200000e-01   9.0200000e-01
   9.0300000e-01   9.0300000e-01
   9.0400000e-01   9.0400000e-01
   9.0500000e-01   9.0500000e-01
   9.0600000e-01   9.0600000e-01
   9.0700000e-01   9.0700000e-01
   9.0800000e-01   9.0800000e-01
   9.0900000e-01   9.0900000e-01
   9.1000000e-01   9.1000000e-01
   9.1100000e-01   9.1100000e-01
   9.1200000e-01   9.1200000e-01
   9.1300000e-01   9.1300000e-01
   9.1400000e-01   9.1400000e-01
   9.1500000e-01   9.1500000e-01
   9.1600000e-01   9.1600000e-01
   9.1700000e-01   9.1700000e-01
   9.1800000e-01   9.1800000e-01
   9.1900000e-01   9.1900000e-01
   9.2000000e-01   9.2000000e-01
   9.2100000e-01   9.2100000e-01
   9.2200000e-01   9.2200000e-01
   9.2300000e-01   9.2300000e-01
   9.2400000e-01   9.2400000e-01
   9.2500000e-01   9.2500000e-01
   9.2600000e-01   9.2600000e-01
   9.2700000e-01   9.2700000e-01
   9.2800000e-01   9.2800000e-01
   9.2900000e-01   9.2900000e-01
   9.3000000e-01   9.3000000e-01
   9.3100000e-01   9.3100000e-01
   9.3200000e-01   9.3200000e-01
   9.3300000e-01   9.3300000e-01
   9.3400000e-01   9.3400000e-01
   9.3500000e-01   9.3500000e-01
   9.3600000e-01   9.3600000e-01
   9.3700000e-01   9.3700000e-01
   9.3800000e-01   9.3800000e-01
   9.3900000e-01   9.3900000e-01
   9.4000000e-01   9.4000000e-01
   9.4100000e-01   9.4100000e-01
   9.4200000e-01   9.4200000e-01
   9.4300000e-01   9.4300000e-01
   9.4400000e-01   9.4400000e-01
   9.4500000e-01   9.4500000e-01
   9.4600000e-01   9.4600000e-01
   9.4700000e-01   9.4700000e-01
   9.4800000e-01   9.4800000e-01
   9.4900000e-01   9.4900000e-01
   9.5000000e-01   9.5000000e-01
   9.5100000e-01   9.5100000e-01
   9.5200000e-01   9.5200000e-01
   9.5300000e-01   9.5300000e-01
   9.5400000e-01   9.5400000e-01
   9.5500000e-01   9.5500000e-01
   9.5600000e-01   9.5600000e-01
   9.5700000e-01   9.5700000e-01
   9.5800000e-01   9.5800000e-01
   9.5900000e-01   9.5900000e-01
   9.6000000e-01   9.6000000e-01
   9.6100000e-01   9.6100000e-01
   9.6200000e-01   9.6200000e-01
   9.6300000e-01   9.6300000e-01
   9.6400000e-01   9.6400000e-01
   9.6500000e-01   9.6500000e-01
   9.6600000e-01   9.6600000e-01
   9.6700000e-01   9.6700000e-01
   9.6800000e-01   9.6800000e-01
   9.6900000e-01   9.6900000e-01
   9.7000000e-01   9.7000000e-01
   9.7100000e-01   9.7100000e-01
   9.7200000e-01   9.7200000e-01
   9.7300000e-01   9.7300000e-01
   9.7400000e-01   9.7400000e-01
   9.7500000e-01   9.7500000e-01
   9.7600000e-01   9.7600000e-01
   9.7700000e-01   9.7700000e-01
   9.7800000e-01   9.7800000e-01
   9.7900000e-01   9.7900000e-01
   9.8000000e-01   9.8000000e-01
   9.8100000e-01   9.8100000e-01
   9.8200000e-01   9.8200000e-01
   9.8300000e-01   9.8300000e-01
   9.8400000e-01   9.8400000e-01
   9.8500000e-01   9.8500000e-01
   9.8600000e-01   9.8600000e-01
   9.8700000e-01   9.8700000e-01
   9.8800000e-01   9.8800000e-01
   9.8900000e-01   9.8900000e-01
   9.9000000e-01   9.9000000e-01
   9.9100000e-01   9.9100000e-01
   9.9200000e-01   9.9200000e-01
   9.9300000e-01   9.9300000e-01
   9.9400000e-01   9.9400000e-01
   9.9500000e-01   9.9500000e-01
   9.9600000e-01   9.9600000e-01
   9.9700000e-01   9.9700000e-01
   9.9800000e-01   9.9800000e-01
   9.9900000e-01   9.9900000e-01
   1.0000000e+00   1.0000000e+00


==> IrhoSrho.dat <==
   0.0000000e+00   2.8344803e-01
   1.0000000e-03   2.8294568e-01
   2.0000000e-03   2.8244351e-01
   3.0000000e-03   2.8194153e-01
   4.0000000e-03   2.8143972e-01
   5.0000000e-03   2.8093811e-01
   6.0000000e-03   2.8043667e-01
   7.0000000e-03   2.7993543e-01
   8.0000000e-03   2.7943436e-01
   9.0000000e-03   2.7893349e-01
   1.0000000e-02   2.7843281e-01
   1.1000000e-02   2.7793232e-01
   1.2000000e-02   2.7743202e-01
   1.3000000e-02   2.7693191e-01
   1.4000000e-02   2.7643199e-01
   1.5000000e-02   2.7593227e-01
   1.6000000e-02   2.7543274e-01
   1.7000000e-02   2.7493342e-01
   1.8000000e-02   2.7443428e-01
   1.9000000e-02   2.7393535e-01
   2.0000000e-02   2.7343662e-01
   2.1000000e-02   2.7293809e-01
   2.2000000e-02   2.7243976e-01
   2.3000000e-02   2.7194164e-01
   2.4000000e-02   2.7144371e-01
   2.5000000e-02   2.7094600e-01
   2.6000000e-02   2.7044849e-01
   2.7000000e-02   2.6995119e-01
   2.8000000e-02   2.6945410e-01
   2.9000000e-02   2.6895722e-01
   3.0000000e-02   2.6846055e-01
   3.1000000e-02   2.6796409e-01
   3.2000000e-02   2.6746785e-01
   3.3000000e-02   2.6697183e-01
   3.4000000e-02   2.6647601e-01
   3.5000000e-02   2.6598042e-01
   3.6000000e-02   2.6548505e-01
   3.7000000e-02   2.6498989e-01
   3.8000000e-02   2.6449496e-01
   3.9000000e-02   2.6400025e-01
   4.0000000e-02   2.6350577e-01
   4.1000000e-02   2.6301151e-01
   4.2000000e-02   2.6251747e-01
   4.3000000e-02   2.6202367e-01
   4.4000000e-02   2.6153009e-01
   4.5000000e-02   2.6103675e-01
   4.6000000e-02   2.6054363e-01
   4.7000000e-02   2.6005075e-01
   4.8000000e-02   2.5955811e-01
   4.9000000e-02   2.5906570e-01
   5.0000000e-02   2.5857352e-01
   5.1000000e-02   2.5808159e-01
   5.2000000e-02   2.5758990e-01
   5.3000000e-02   2.5709844e-01
   5.4000000e-02   2.5660723e-01
   5.5000000e-02   2.5611627e-01
   5.6000000e-02   2.5562555e-01
   5.7000000e-02   2.5513508e-01
   5.8000000e-02   2.5464486e-01
   5.9000000e-02   2.5415488e-01
   6.0000000e-02   2.5366516e-01
   6.1000000e-02   2.5317569e-01
   6.2000000e-02   2.5268648e-01
   6.3000000e-02   2.5219752e-01
   6.4000000e-02   2.5170882e-01
   6.5000000e-02   2.5122038e-01
   6.6000000e-02   2.5073220e-01
   6.7000000e-02   2.5024428e-01
   6.8000000e-02   2.4975663e-01
   6.9000000e-02   2.4926924e-01
   7.0000000e-02   2.4878211e-01
   7.1000000e-02   2.4829526e-01
   7.2000000e-02   2.4780868e-01
   7.3000000e-02   2.4732237e-01
   7.4000000e-02   2.4683633e-01
   7.5000000e-02   2.4635056e-01
   7.6000000e-02   2.4586508e-01
   7.7000000e-02   2.4537987e-01
   7.8000000e-02   2.4489494e-01
   7.9000000e-02   2.4441029e-01
   8.0000000e-02   2.4392593e-01
   8.1000000e-02   2.4344185e-01
   8.2000000e-02   2.4295806e-01
   8.3000000e-02   2.4247455e-01
   8.4000000e-02   2.4199134e-01
   8.5000000e-02   2.4150842e-01
   8.6000000e-02   2.4102579e-01
   8.7000000e-02   2.4054346e-01
   8.8000000e-02   2.4006142e-01
   8.9000000e-02   2.3957968e-01
   9.0000000e-02   2.3909825e-01
   9.1000000e-02   2.3861712e-01
   9.2000000e-02   2.3813629e-01
   9.3000000e-02   2.3765576e-01
   9.4000000e-02   2.3717555e-01
   9.5000000e-02   2.3669565e-01
   9.6000000e-02   2.3621605e-01
   9.7000000e-02   2.3573677e-01
   9.8000000e-02   2.3525781e-01
   9.9000000e-02   2.3477917e-01
   1.0000000e-01   2.3430084e-01
   1.0100000e-01   2.3382284e-01
   1.0200000e-01   2.3334516e-01
   1.0300000e-01   2.3286780e-01
   1.0400000e-01   2.3239077e-01
   1.0500000e-01   2.3191407e-01
   1.0600000e-01   2.3143771e-01
   1.0700000e-01   2.3096167e-01
   1.0800000e-01   2.3048598e-01
   1.0900000e-01   2.3001061e-01
   1.1000000e-01   2.2953559e-01
   1.1100000e-01   2.2906091e-01
   1.1200000e-01   2.2858658e-01
   1.1300000e-01   2.2811259e-01
   1.1400000e-01   2.2763894e-01
   1.1500000e-01   2.2716565e-01
   1.1600000e-01   2.2669271e-01
   1.1700000e-01   2.2622013e-01
   1.1800000e-01   2.2574790e-01
   1.1900000e-01   2.2527603e-01
   1.2000000e-01   2.2480452e-01
   1.2100000e-01   2.2433337e-01
   1.2200000e-01   2.2386259e-01
   1.2300000e-01   2.2339217e-01
   1.2400000e-01   2.2292213e-01
   1.2500000e-01   2.2245246e-01
   1.2600000e-01   2.2198316e-01
   1.2700000e-01   2.2151424e-01
   1.2800000e-01   2.2104570e-01
   1.2900000e-01   2.2057754e-01
   1.3000000e-01   2.2010976e-01
   1.3100000e-01   2.1964237e-01
   1.3200000e-01   2.1917536e-01
   1.3300000e-01   2.1870875e-01
   1.3400000e-01   2.1824253e-01
   1.3500000e-01   2.1777671e-01
   1.3600000e-01   2.1731128e-01
   1.3700000e-01   2.1684625e-01
   1.3800000e-01   2.1638163e-01
   1.3900000e-01   2.1591741e-01
   1.4000000e-01   2.1545360e-01
   1.4100000e-01   2.1499020e-01
   1.4200000e-01   2.1452721e-01
   1.4300000e-01   2.1406463e-01
   1.4400000e-01   2.1360248e-01
   1.4500000e-01   2.1314074e-01
   1.4600000e-01   2.1267943e-01
   1.4700000e-01   2.1221854e-01
   1.4800000e-01   2.1175808e-01
   1.4900000e-01   2.1129805e-01
   1.5000000e-01   2.1083845e-01
   1.5100000e-01   2.1037929e-01
   1.5200000e-01   2.0992057e-01
   1.5300000e-01   2.0946228e-01
   1.5400000e-01   2.0900445e-01
   1.5500000e-01   2.0854705e-01
   1.5600000e-01   2.0809011e-01
   1.5700000e-01   2.0763362e-01
   1.5800000e-01   2.0717758e-01
   1.5900000e-01   2.0672200e-01
   1.6000000e-01   2.0626688e-01
   1.6100000e-01   2.0581222e-01
   1.6200000e-01   2.0535802e-01
   1.6300000e-01   2.0490430e-01
   1.6400000e-01   2.0445104e-01
   1.6500000e-01   2.0399826e-01
   1.6600000e-01   2.0354595e-01
   1.6700000e-01   2.0309413e-01
   1.6800000e-01   2.0264279e-01
   1.6900000e-01   2.0219193e-01
   1.7000000e-01   2.0174155e-01
   1.7100000e-01   2.0129167e-01
   1.7200000e-01   2.0084229e-01
   1.7300000e-01   2.0039340e-01
   1.7400000e-01   1.9994500e-01
   1.7500000e-01   1.9949711e-01
   1.7600000e-01   1.9904973e-01
   1.7700000e-01   1.9860285e-01
   1.7800000e-01   1.9815649e-01
   1.7900000e-01   1.9771064e-01
   1.8000000e-01   1.9726530e-01
   1.8100000e-01   1.9682049e-01
   1.8200000e-01   1.9637620e-01
   1.8300000e-01   1.9593243e-01
   1.8400000e-01   1.9548919e-01
   1.8500000e-01   1.9504649e-01
   1.8600000e-01   1.9460432e-01
   1.8700000e-01   1.9416268e-01
   1.8800000e-01   1.9372159e-01
   1.8900000e-01   1.9328104e-01
   1.9000000e-01   1.9284104e-01
   1.9100000e-01   1.9240159e-01
   1.9200000e-01   1.9196270e-01
   1.9300000e-01   1.9152435e-01
   1.9400000e-01   1.9108657e-01
   1.9500000e-01   1.9064935e-01
   1.9600000e-01   1.9021270e-01
   1.9700000e-01   1.8977661e-01
   1.9800000e-01   1.8934110e-01
   1.9900000e-01   1.8890616e-01
   2.0000000e-01   1.8847180e-01
   2.0100000e-01   1.8803802e-01
   2.0200000e-01   1.8760483e-01
   2.0300000e-01   1.8717222e-01
   2.0400000e-01   1.8674020e-01
   2.0500000e-01   1.8630878e-01
   2.0600000e-01   1.8587795e-01
   2.0700000e-01   1.8544772e-01
   2.0800000e-01   1.8501810e-01
   2.0900000e-01   1.8458908e-01
   2.1000000e-01   1.8416067e-01
   2.1100000e-01   1.8373287e-01
   2.1200000e-01   1.8330569e-01
   2.1300000e-01   1.8287913e-01
   2.1400000e-01   1.8245319e-01
   2.1500000e-01   1.8202787e-01
   2.1600000e-01   1.8160319e-01
   2.1700000e-01   1.8117913e-01
   2.1800000e-01   1.8075571e-01
   2.1900000e-01   1.8033293e-01
   2.2000000e-01   1.7991078e-01
   2.2100000e-01   1.7948929e-01
   2.2200000e-01   1.7906843e-01
   2.2300000e-01   1.7864823e-01
   2.2400000e-01   1.7822868e-01
   2.2500000e-01   1.7780979e-01
   2.2600000e-01   1.7739156e-01
   2.2700000e-01   1.7697399e-01
   2.2800000e-01   1.7655708e-01
   2.2900000e-01   1.7614085e-01
   2.3000000e-01   1.7572529e-01
   2.3100000e-01   1.7531040e-01
   2.3200000e-01   1.7489619e-01
   2.3300000e-01   1.7448266e-01
   2.3400000e-01   1.7406981e-01
   2.3500000e-01   1.7365765e-01
   2.3600000e-01   1.7324618e-01
   2.3700000e-01   1.7283541e-01
   2.3800000e-01   1.7242533e-01
   2.3900000e-01   1.7201595e-01
   2.4000000e-01   1.7160727e-01
   2.4100000e-01   1.7119929e-01
   2.4200000e-01   1.7079203e-01
   2.4300000e-01   1.7038547e-01
   2.4400000e-01   1.6997963e-01
   2.4500000e-01   1.6957450e-01
   2.4600000e-01   1.6917010e-01
   2.4700000e-01   1.6876641e-01
   2.4800000e-01   1.6836345e-01
   2.4900000e-01   1.6796122e-01
   2.5000000e-01   1.6755972e-01
   2.5100000e-01   1.6715895e-01
   2.5200000e-01   1.6675892e-01
   2.5300000e-01   1.6635963e-01
   2.5400000e-01   1.6596108e-01
   2.5500000e-01   1.6556327e-01
   2.5600000e-01   1.6516621e-01
   2.5700000e-01   1.6476990e-01
   2.5800000e-01   1.6437434e-01
   2.5900000e-01   1.6397953e-01
   2.6000000e-01   1.6358548e-01
   2.6100000e-01   1.6319219e-01
   2.6200000e-01   1.6279966e-01
   2.6300000e-01   1.6240790e-01
   2.6400000e-01   1.6201690e-01
   2.6500000e-01   1.6162667e-01
   2.6600000e-01   1.6123722e-01
   2.6700000e-01   1.6084853e-01
   2.6800000e-01   1.6046062e-01
   2.6900000e-01   1.6007349e-01
   2.7000000e-01   1.5968714e-01
   2.7100000e-01   1.5930154e-01
   2.7200000e-01   1.5891655e-01
   2.7300000e-01   1.5853215e-01
   2.7400000e-01   1.5814836e-01
   2.7500000e-01   1.5776516e-01
   2.7600000e-01   1.5738256e-01
   2.7700000e-01   1.5700057e-01
   2.7800000e-01   1.5661919e-01
   2.7900000e-01   1.5623841e-01
   2.8000000e-01   1.5585824e-01
   2.8100000e-01   1.5547869e-01
   2.8200000e-01   1.5509974e-01
   2.8300000e-01   1.5472141e-01
   2.8400000e-01   1.5434370e-01
   2.8500000e-01   1.5396661e-01
   2.8600000e-01   1.5359014e-01
   2.8700000e-01   1.5321428e-01
   2.8800000e-01   1.5283906e-01
   2.8900000e-01   1.5246445e-01
   2.9000000e-01   1.5209047e-01
   2.9100000e-01   1.5171712e-01
   2.9200000e-01   1.5134440e-01
   2.9300000e-01   1.5097231e-01
   2.9400000e-01   1.5060085e-01
   2.9500000e-01   1.5023002e-01
   2.9600000e-01   1.4985983e-01
   2.9700000e-01   1.4949027e-01
   2.9800000e-01   1.4912134e-01
   2.9900000e-01   1.4875306e-01
   3.0000000e-01   1.4838541e-01
   3.0100000e-01   1.4801840e-01
   3.0200000e-01   1.4765204e-01
   3.0300000e-01   1.4728631e-01
   3.0400000e-01   1.4692123e-01
   3.0500000e-01   1.4655679e-01
   3.0600000e-01   1.4619299e-01
   3.0700000e-01   1.4582984e-01
   3.0800000e-01   1.4546733e-01
   3.0900000e-01   1.4510547e-01
   3.1000000e-01   1.4474425e-01
   3.1100000e-01   1.4438368e-01
   3.1200000e-01   1.4402376e-01
   3.1300000e-01   1.4366448e-01
   3.1400000e-01   1.4330585e-01
   3.1500000e-01   1.4294787e-01
   3.1600000e-01   1.4259054e-01
   3.1700000e-01   1.4223386e-01
   3.1800000e-01   1.4187783e-01
   3.1900000e-01   1.4152244e-01
   3.2000000e-01   1.4116771e-01
   3.2100000e-01   1.4081362e-01
   3.2200000e-01   1.4046018e-01
   3.2300000e-01   1.4010739e-01
   3.2400000e-01   1.3975525e-01
   3.2500000e-01   1.3940375e-01
   3.2600000e-01   1.3905290e-01
   3.2700000e-01   1.3870270e-01
   3.2800000e-01   1.3835315e-01
   3.2900000e-01   1.3800424e-01
   3.3000000e-01   1.3765598e-01
   3.3100000e-01   1.3730836e-01
   3.3200000e-01   1.3696139e-01
   3.3300000e-01   1.3661506e-01
   3.3400000e-01   1.3626937e-01
   3.3500000e-01   1.3592433e-01
   3.3600000e-01   1.3557992e-01
   3.3700000e-01   1.3523616e-01
   3.3800000e-01   1.3489303e-01
   3.3900000e-01   1.3455054e-01
   3.4000000e-01   1.3420869e-01
   3.4100000e-01   1.3386747e-01
   3.4200000e-01   1.3352688e-01
   3.4300000e-01   1.3318693e-01
   3.4400000e-01   1.3284761e-01
   3.4500000e-01   1.3250892e-01
   3.4600000e-01   1.3217085e-01
   3.4700000e-01   1.3183341e-01
   3.4800000e-01   1.3149660e-01
   3.4900000e-01   1.3116041e-01
   3.5000000e-01   1.3082483e-01
   3.5100000e-01   1.3048988e-01
   3.5200000e-01   1.3015554e-01
   3.5300000e-01   1.2982182e-01
   3.5400000e-01   1.2948871e-01
   3.5500000e-01   1.2915621e-01
   3.5600000e-01   1.2882432e-01
   3.5700000e-01   1.2849304e-01
   3.5800000e-01   1.2816236e-01
   3.5900000e-01   1.2783228e-01
   3.6000000e-01   1.2750279e-01
   3.6100000e-01   1.2717391e-01
   3.6200000e-01   1.2684562e-01
   3.6300000e-01   1.2651792e-01
   3.6400000e-01   1.2619080e-01
   3.6500000e-01   1.2586428e-01
   3.6600000e-01   1.2553833e-01
   3.6700000e-01   1.2521297e-01
   3.6800000e-01   1.2488817e-01
   3.6900000e-01   1.2456359e-01
   3.7000000e-01   1.2423901e-01
   3.7100000e-01   1.2391443e-01
   3.7200000e-01   1.2358985e-01
   3.7300000e-01   1.2326527e-01
   3.7400000e-01   1.2294069e-01
   3.7500000e-01   1.2261611e-01
   3.7600000e-01   1.2229153e-01
   3.7700000e-01   1.2196695e-01
   3.7800000e-01   1.2164237e-01
   3.7900000e-01   1.2131780e-01
   3.8000000e-01   1.2099322e-01
   3.8100000e-01   1.2066864e-01
   3.8200000e-01   1.2034406e-01
   3.8300000e-01   1.2001948e-01
   3.8400000e-01   1.1969490e-01
   3.8500000e-01   1.1937032e-01
   3.8600000e-01   1.1904574e-01
   3.8700000e-01   1.1872116e-01
   3.8800000e-01   1.1839658e-01
   3.8900000e-01   1.1807200e-01
   3.9000000e-01   1.1774742e-01
   3.9100000e-01   1.1742284e-01
   3.9200000e-01   1.1709826e-01
   3.9300000e-01   1.1677368e-01
   3.9400000e-01   1.1644910e-01
   3.9500000e-01   1.1612452e-01
   3.9600000e-01   1.1579994e-01
   3.9700000e-01   1.1547536e-01
   3.9800000e-01   1.1515078e-01
   3.9900000e-01   1.1482620e-01
   4.0000000e-01   1.1450162e-01
   4.0100000e-01   1.1417704e-01
   4.0200000e-01   1.1385246e-01
   4.0300000e-01   1.1352788e-01
   4.0400000e-01   1.1320330e-01
   4.0500000e-01   1.1287872e-01
   4.0600000e-01   1.1255414e-01
   4.0700000e-01   1.1222956e-01
   4.0800000e-01   1.1190499e-01
   4.0900000e-01   1.1158041e-01
   4.1000000e-01   1.1125583e-01
   4.1100000e-01   1.1093125e-01
   4.1200000e-01   1.1060667e-01
   4.1300000e-01   1.1028209e-01
   4.1400000e-01   1.0995751e-01
   4.1500000e-01   1.0963293e-01
   4.1600000e-01   1.0930835e-01
   4.1700000e-01   1.0898377e-01
   4.1800000e-01   1.0865919e-01
   4.1900000e-01   1.0833461e-01
   4.2000000e-01   1.0801003e-01
   4.2100000e-01   1.0768545e-01
   4.2200000e-01   1.0736087e-01
   4.2300000e-01   1.0703629e-01
   4.2400000e-01   1.0671171e-01
   4.2500000e-01   1.0638713e-01
   4.2600000e-01   1.0606255e-01
   4.2700000e-01   1.0573797e-01
   4.2800000e-01   1.0541339e-01
   4.2900000e-01   1.0508881e-01
   4.3000000e-01   1.0476423e-01
   4.3100000e-01   1.0443965e-01
   4.3200000e-01   1.0411507e-01
   4.3300000e-01   1.0379049e-01
   4.3400000e-01   1.0346591e-01
   4.3500000e-01   1.0314133e-01
   4.3600000e-01   1.0281676e-01
   4.3700000e-01   1.0249218e-01
   4.3800000e-01   1.0216760e-01
   4.3900000e-01   1.0184302e-01
   4.4000000e-01   1.0151844e-01
   4.4100000e-01   1.0119386e-01
   4.4200000e-01   1.0086928e-01
   4.4300000e-01   1.0054470e-01
   4.4400000e-01   1.0022012e-01
   4.4500000e-01   9.9895538e-02
   4.4600000e-01   9.9570959e-02
   4.4700000e-01   9.9246379e-02
   4.4800000e-01   9.8921799e-02
   4.4900000e-01   9.8597220e-02
   4.5000000e-01   9.8272640e-02
   4.5100000e-01   9.7948060e-02
   4.5200000e-01   9.7623481e-02
   4.5300000e-01   9.7298901e-02
   4.5400000e-01   9.6974321e-02
   4.5500000e-01   9.6649742e-02
   4.5600000e-01   9.6325162e-02
   4.5700000e-01   9.6000582e-02
   4.5800000e-01   9.5676003e-02
   4.5900000e-01   9.5351423e-02
   4.6000000e-01   9.5026843e-02
   4.6100000e-01   9.4702264e-02
   4.6200000e-01   9.4377684e-02
   4.6300000e-01   9.4053105e-02
   4.6400000e-01   9.3728525e-02
   4.6500000e-01   9.3403945e-02
   4.6600000e-01   9.3079366e-02
   4.6700000e-01   9.2754786e-02
   4.6800000e-01   9.2430206e-02
   4.6900000e-01   9.2105627e-02
   4.7000000e-01   9.1781047e-02
   4.7100000e-01   9.1456467e-02
   4.7200000e-01   9.1131888e-02
   4.7300000e-01   9.0807308e-02
   4.7400000e-01   9.0482728e-02
   4.7500000e-01   9.0158149e-02
   4.7600000e-01   8.9833569e-02
   4.7700000e-01   8.9508989e-02
   4.7800000e-01   8.9184410e-02
   4.7900000e-01   8.8859830e-02
   4.8000000e-01   8.8535250e-02
   4.8100000e-01   8.8210671e-02
   4.8200000e-01   8.7886091e-02
   4.8300000e-01   8.7561512e-02
   4.8400000e-01   8.7236932e-02
   4.8500000e-01   8.6912352e-02
   4.8600000e-01   8.6587773e-02
   4.8700000e-01   8.6263193e-02
   4.8800000e-01   8.5938613e-02
   4.8900000e-01   8.5614034e-02
   4.9000000e-01   8.5289454e-02
   4.9100000e-01   8.4964874e-02
   4.9200000e-01   8.4640295e-02
   4.9300000e-01   8.4315715e-02
   4.9400000e-01   8.3991135e-02
   4.9500000e-01   8.3666556e-02
   4.9600000e-01   8.3341976e-02
   4.9700000e-01   8.3017396e-02
   4.9800000e-01   8.2692817e-02
   4.9900000e-01   8.2368237e-02
   5.0000000e-01   8.2043657e-02
   5.0100000e-01   8.1719391e-02
   5.0200000e-01   8.1395747e-02
   5.0300000e-01   8.1072722e-02
   5.0400000e-01   8.0750310e-02
   5.0500000e-01   8.0428507e-02
   5.0600000e-01   8.0107310e-02
   5.0700000e-01   7.9786712e-02
   5.0800000e-01   7.9466711e-02
   5.0900000e-01   7.9147302e-02
   5.1000000e-01   7.8828480e-02
   5.1100000e-01   7.8510242e-02
   5.1200000e-01   7.8192583e-02
   5.1300000e-01   7.7875499e-02
   5.1400000e-01   7.7558987e-02
   5.1500000e-01   7.7243042e-02
   5.1600000e-01   7.6927661e-02
   5.1700000e-01   7.6612840e-02
   5.1800000e-01   7.6298575e-02
   5.1900000e-01   7.5984862e-02
   5.2000000e-01   7.5671698e-02
   5.2100000e-01   7.5359079e-02
   5.2200000e-01   7.5047002e-02
   5.2300000e-01   7.4735463e-02
   5.2400000e-01   7.4424459e-02
   5.2500000e-01   7.4113987e-02
   5.2600000e-01   7.3804043e-02
   5.2700000e-01   7.3494624e-02
   5.2800000e-01   7.3185727e-02
   5.2900000e-01   7.2877349e-02
   5.3000000e-01   7.2569487e-02
   5.3100000e-01   7.2262138e-02
   5.3200000e-01   7.1955299e-02
   5.3300000e-01   7.1648967e-02
   5.3400000e-01   7.1343139e-02
   5.3500000e-01   7.1037813e-02
   5.3600000e-01   7.0732987e-02
   5.3700000e-01   7.0428656e-02
   5.3800000e-01   7.0124819e-02
   5.3900000e-01   6.9821474e-02
   5.4000000e-01   6.9518618e-02
   5.4100000e-01   6.9216248e-02
   5.4200000e-01   6.8914362e-02
   5.4300000e-01   6.8612958e-02
   5.4400000e-01   6.8312034e-02
   5.4500000e-01   6.8011588e-02
   5.4600000e-01   6.7711617e-02
   5.4700000e-01   6.7412119e-02
   5.4800000e-01   6.7113093e-02
   5.4900000e-01   6.6814537e-02
   5.5000000e-01   6.6516448e-02
   5.5100000e-01   6.6218825e-02
   5.5200000e-01   6.5921667e-02
   5.5300000e-01   6.5624971e-02
   5.5400000e-01   6.5328735e-02
   5.5500000e-01   6.5032959e-02
   5.5600000e-01   6.4737641e-02
   5.5700000e-01   6.4442779e-02
   5.5800000e-01   6.4148372e-02
   5.5900000e-01   6.3854419e-02
   5.6000000e-01   6.3560917e-02
   5.6100000e-01   6.3267867e-02
   5.6200000e-01   6.2975267e-02
   5.6300000e-01   6.2683115e-02
   5.6400000e-01   6.2391411e-02
   5.6500000e-01   6.2100153e-02
   5.6600000e-01   6.1809341e-02
   5.6700000e-01   6.1518974e-02
   5.6800000e-01   6.1229051e-02
   5.6900000e-01   6.0939571e-02
   5.7000000e-01   6.0650533e-02
   5.7100000e-01   6.0361937e-02
   5.7200000e-01   6.0073782e-02
   5.7300000e-01   5.9786067e-02
   5.7400000e-01   5.9498793e-02
   5.7500000e-01   5.9211957e-02
   5.7600000e-01   5.8925561e-02
   5.7700000e-01   5.8639604e-02
   5.7800000e-01   5.8354084e-02
   5.7900000e-01   5.8069003e-02
   5.8000000e-01   5.7784360e-02
   5.8100000e-01   5.7500155e-02
   5.8200000e-01   5.7216387e-02
   5.8300000e-01   5.6933057e-02
   5.8400000e-01   5.6650164e-02
   5.8500000e-01   5.6367709e-02
   5.8600000e-01   5.6085692e-02
   5.8700000e-01   5.5804113e-02
   5.8800000e-01   5.5522972e-02
   5.8900000e-01   5.5242270e-02
   5.9000000e-01   5.4962006e-02
   5.9100000e-01   5.4682182e-02
   5.9200000e-01   5.4402797e-02
   5.9300000e-01   5.4123852e-02
   5.9400000e-01   5.3845348e-02
   5.9500000e-01   5.3567285e-02
   5.9600000e-01   5.3289664e-02
   5.9700000e-01   5.3012485e-02
   5.9800000e-01   5.2735750e-02
   5.9900000e-01   5.2459458e-02
   6.0000000e-01   5.2183611e-02
   6.0100000e-01   5.1908211e-02
   6.0200000e-01   5.1633257e-02
   6.0300000e-01   5.1358750e-02
   6.0400000e-01   5.1084692e-02
   6.0500000e-01   5.0811085e-02
   6.0600000e-01   5.0537928e-02
   6.0700000e-01   5.0265223e-02
   6.0800000e-01   4.9992972e-02
   6.0900000e-01   4.9721175e-02
   6.1000000e-01   4.9449834e-02
   6.1100000e-01   4.9178951e-02
   6.1200000e-01   4.8908527e-02
   6.1300000e-01   4.8638563e-02
   6.1400000e-01   4.8369061e-02
   6.1500000e-01   4.8100023e-02
   6.1600000e-01   4.7831449e-02
   6.1700000e-01   4.7563343e-02
   6.1800000e-01   4.7295705e-02
   6.1900000e-01   4.7028537e-02
   6.2000000e-01   4.6761841e-02
   6.2100000e-01   4.6495620e-02
   6.2200000e-01   4.6229874e-02
   6.2300000e-01   4.5964607e-02
   6.2400000e-01   4.5699819e-02
   6.2500000e-01   4.5435513e-02
   6.2600000e-01   4.5171692e-02
   6.2700000e-01   4.4908356e-02
   6.2800000e-01   4.4645510e-02
   6.2900000e-01   4.4383154e-02
   6.3000000e-01   4.4121291e-02
   6.3100000e-01   4.3859923e-02
   6.3200000e-01   4.3599053e-02
   6.3300000e-01   4.3338683e-02
   6.3400000e-01   4.3078816e-02
   6.3500000e-01   4.2819455e-02
   6.3600000e-01   4.2560601e-02
   6.3700000e-01   4.2302257e-02
   6.3800000e-01   4.2044427e-02
   6.3900000e-01   4.1787112e-02
   6.4000000e-01   4.1530315e-02
   6.4100000e-01   4.1274040e-02
   6.4200000e-01   4.1018289e-02
   6.4300000e-01   4.0763065e-02
   6.4400000e-01   4.0508371e-02
   6.4500000e-01   4.0254210e-02
   6.4600000e-01   4.0000584e-02
   6.4700000e-01   3.9747498e-02
   6.4800000e-01   3.9494953e-02
   6.4900000e-01   3.9242953e-02
   6.5000000e-01   3.8991501e-02
   6.5100000e-01   3.8740601e-02
   6.5200000e-01   3.8490255e-02
   6.5300000e-01   3.8240467e-02
   6.5400000e-01   3.7991240e-02
   6.5500000e-01   3.7742578e-02
   6.5600000e-01   3.7494484e-02
   6.5700000e-01   3.7246961e-02
   6.5800000e-01   3.7000012e-02
   6.5900000e-01   3.6753642e-02
   6.6000000e-01   3.6507853e-02
   6.6100000e-01   3.6262650e-02
   6.6200000e-01   3.6018036e-02
   6.6300000e-01   3.5774014e-02
   6.6400000e-01   3.5530588e-02
   6.6500000e-01   3.5287762e-02
   6.6600000e-01   3.5045539e-02
   6.6700000e-01   3.4803924e-02
   6.6800000e-01   3.4562919e-02
   6.6900000e-01   3.4322530e-02
   6.7000000e-01   3.4082759e-02
   6.7100000e-01   3.3843610e-02
   6.7200000e-01   3.3605088e-02
   6.7300000e-01   3.3367197e-02
   6.7400000e-01   3.3129939e-02
   6.7500000e-01   3.2893319e-02
   6.7600000e-01   3.2657342e-02
   6.7700000e-01   3.2422011e-02
   6.7800000e-01   3.2187330e-02
   6.7900000e-01   3.1953303e-02
   6.8000000e-01   3.1719935e-02
   6.8100000e-01   3.1487229e-02
   6.8200000e-01   3.1255189e-02
   6.8300000e-01   3.1023820e-02
   6.8400000e-01   3.0793126e-02
   6.8500000e-01   3.0563111e-02
   6.8600000e-01   3.0333778e-02
   6.8700000e-01   3.0105134e-02
   6.8800000e-01   2.9877180e-02
   6.8900000e-01   2.9649923e-02
   6.9000000e-01   2.9423365e-02
   6.9100000e-01   2.9197512e-02
   6.9200000e-01   2.8972367e-02
   6.9300000e-01   2.8747935e-02
   6.9400000e-01   2.8524220e-02
   6.9500000e-01   2.8301226e-02
   6.9600000e-01   2.8078958e-02
   6.9700000e-01   2.7857420e-02
   6.9800000e-01   2.7636616e-02
   6.9900000e-01   2.7416551e-02
   7.0000000e-01   2.7197228e-02
   7.0100000e-01   2.6978653e-02
   7.0200000e-01   2.6760829e-02
   7.0300000e-01   2.6543760e-02
   7.0400000e-01   2.6327452e-02
   7.0500000e-01   2.6111909e-02
   7.0600000e-01   2.5897134e-02
   7.0700000e-01   2.5683132e-02
   7.0800000e-01   2.5469907e-02
   7.0900000e-01   2.5257464e-02
   7.1000000e-01   2.5045807e-02
   7.1100000e-01   2.4834940e-02
   7.1200000e-01   2.4624868e-02
   7.1300000e-01   2.4415594e-02
   7.1400000e-01   2.4207123e-02
   7.1500000e-01   2.3999460e-02
   7.1600000e-01   2.3792608e-02
   7.1700000e-01   2.3586571e-02
   7.1800000e-01   2.3381354e-02
   7.1900000e-01   2.3176962e-02
   7.2000000e-01   2.2973397e-02
   7.2100000e-01   2.2770665e-02
   7.2200000e-01   2.2568769e-02
   7.2300000e-01   2.2367713e-02
   7.2400000e-01   2.2167502e-02
   7.2500000e-01   2.1968140e-02
   7.2600000e-01   2.1769630e-02
   7.2700000e-01   2.1571977e-02
   7.2800000e-01   2.1375185e-02
   7.2900000e-01   2.1179257e-02
   7.3000000e-01   2.0984197e-02
   7.3100000e-01   2.0790010e-02
   7.3200000e-01   2.0596699e-02
   7.3300000e-01   2.0404267e-02
   7.3400000e-01   2.0212720e-02
   7.3500000e-01   2.0022060e-02
   7.3600000e-01   1.9832291e-02
   7.3700000e-01   1.9643418e-02
   7.3800000e-01   1.9455442e-02
   7.3900000e-01   1.9268369e-02
   7.4000000e-01   1.9082202e-02
   7.4100000e-01   1.8896943e-02
   7.4200000e-01   1.8712597e-02
   7.4300000e-01   1.8529168e-02
   7.4400000e-01   1.8346658e-02
   7.4500000e-01   1.8165070e-02
   7.4600000e-01   1.7984409e-02
   7.4700000e-01   1.7804677e-02
   7.4800000e-01   1.7625878e-02
   7.4900000e-01   1.7448014e-02
   7.5000000e-01   1.7271089e-02
   7.5100000e-01   1.7095106e-02
   7.5200000e-01   1.6920067e-02
   7.5300000e-01   1.6745977e-02
   7.5400000e-01   1.6572836e-02
   7.5500000e-01   1.6400650e-02
   7.5600000e-01   1.6229419e-02
   7.5700000e-01   1.6059148e-02
   7.5800000e-01   1.5889837e-02
   7.5900000e-01   1.5721491e-02
   7.6000000e-01   1.5554112e-02
   7.6100000e-01   1.5387702e-02
   7.6200000e-01   1.5222263e-02
   7.6300000e-01   1.5057799e-02
   7.6400000e-01   1.4894310e-02
   7.6500000e-01   1.4731800e-02
   7.6600000e-01   1.4570270e-02
   7.6700000e-01   1.4409723e-02
   7.6800000e-01   1.4250160e-02
   7.6900000e-01   1.4091584e-02
   7.7000000e-01   1.3933997e-02
   7.7100000e-01   1.3777400e-02
   7.7200000e-01   1.3621794e-02
   7.7300000e-01   1.3467183e-02
   7.7400000e-01   1.3313566e-02
   7.7500000e-01   1.3160947e-02
   7.7600000e-01   1.3009326e-02
   7.7700000e-01   1.2858704e-02
   7.7800000e-01   1.2709084e-02
   7.7900000e-01   1.2560465e-02
   7.8000000e-01   1.2412850e-02
   7.8100000e-01   1.2266239e-02
   7.8200000e-01   1.2120634e-02
   7.8300000e-01   1.1976035e-02
   7.8400000e-01   1.1832444e-02
   7.8500000e-01   1.1689860e-02
   7.8600000e-01   1.1548286e-02
   7.8700000e-01   1.1407720e-02
   7.8800000e-01   1.1268165e-02
   7.8900000e-01   1.1129620e-02
   7.9000000e-01   1.0992086e-02
   7.9100000e-01   1.0855562e-02
   7.9200000e-01   1.0720051e-02
   7.9300000e-01   1.0585550e-02
   7.9400000e-01   1.0452062e-02
   7.9500000e-01   1.0319585e-02
   7.9600000e-01   1.0188119e-02
   7.9700000e-01   1.0057665e-02
   7.9800000e-01   9.9282214e-03
   7.9900000e-01   9.7997890e-03
   8.0000000e-01   9.6723669e-03
   8.0100000e-01   9.5459548e-03
   8.0200000e-01   9.4205519e-03
   8.0300000e-01   9.2961578e-03
   8.0400000e-01   9.1727717e-03
   8.0500000e-01   9.0503927e-03
   8.0600000e-01   8.9290200e-03
   8.0700000e-01   8.8086527e-03
   8.0800000e-01   8.6892896e-03
   8.0900000e-01   8.5709297e-03
   8.1000000e-01   8.4535718e-03
   8.1100000e-01   8.3372145e-03
   8.1200000e-01   8.2218566e-03
   8.1300000e-01   8.1074966e-03
   8.1400000e-01   7.9941330e-03
   8.1500000e-01   7.8817641e-03
   8.1600000e-01   7.7703884e-03
   8.1700000e-01   7.6600040e-03
   8.1800000e-01   7.5506092e-03
   8.1900000e-01   7.4422020e-03
   8.2000000e-01   7.3347805e-03
   8.2100000e-01   7.2283426e-03
   8.2200000e-01   7.1228861e-03
   8.2300000e-01   7.0184090e-03
   8.2400000e-01   6.9149088e-03
   8.2500000e-01   6.8123833e-03
   8.2600000e-01   6.7108299e-03
   8.2700000e-01   6.6102463e-03
   8.2800000e-01   6.5106298e-03
   8.2900000e-01   6.4119779e-03
   8.3000000e-01   6.3142877e-03
   8.3100000e-01   6.2175564e-03
   8.3200000e-01   6.1217814e-03
   8.3300000e-01   6.0269595e-03
   8.3400000e-01   5.9330879e-03
   8.3500000e-01   5.8401634e-03
   8.3600000e-01   5.7481830e-03
   8.3700000e-01   5.6571434e-03
   8.3800000e-01   5.5670413e-03
   8.3900000e-01   5.4778736e-03
   8.4000000e-01   5.3896367e-03
   8.4100000e-01   5.3023272e-03
   8.4200000e-01   5.2159416e-03
   8.4300000e-01   5.1304764e-03
   8.4400000e-01   5.0459278e-03
   8.4500000e-01   4.9622923e-03
   8.4600000e-01   4.8795660e-03
   8.4700000e-01   4.7977451e-03
   8.4800000e-01   4.7168258e-03
   8.4900000e-01   4.6368041e-03
   8.5000000e-01   4.5576761e-03
   8.5100000e-01   4.4794378e-03
   8.5200000e-01   4.4020849e-03
   8.5300000e-01   4.3256135e-03
   8.5400000e-01   4.2500193e-03
   8.5500000e-01   4.1752980e-03
   8.5600000e-01   4.1014455e-03
   8.5700000e-01   4.0284572e-03
   8.5800000e-01   3.9563290e-03
   8.5900000e-01   3.8850562e-03
   8.6000000e-01   3.8146345e-03
   8.6100000e-01   3.7450593e-03
   8.6200000e-01   3.6763261e-03
   8.6300000e-01   3.6084303e-03
   8.6400000e-01   3.5413671e-03
   8.6500000e-01   3.4751320e-03
   8.6600000e-01   3.4097202e-03
   8.6700000e-01   3.3451269e-03
   8.6800000e-01   3.2813473e-03
   8.6900000e-01   3.2183767e-03
   8.7000000e-01   3.1562100e-03
   8.7100000e-01   3.0948425e-03
   8.7200000e-01   3.0342692e-03
   8.7300000e-01   2.9744851e-03
   8.7400000e-01   2.9154853e-03
   8.7500000e-01   2.8572646e-03
   8.7600000e-01   2.7998181e-03
   8.7700000e-01   2.7431407e-03
   8.7800000e-01   2.6872272e-03
   8.7900000e-01   2.6320725e-03
   8.8000000e-01   2.5776715e-03
   8.8100000e-01   2.5240191e-03
   8.8200000e-01   2.4711099e-03
   8.8300000e-01   2.4189388e-03
   8.8400000e-01   2.3675006e-03
   8.8500000e-01   2.3167900e-03
   8.8600000e-01   2.2668016e-03
   8.8700000e-01   2.2175304e-03
   8.8800000e-01   2.1689708e-03
   8.8900000e-01   2.1211177e-03
   8.9000000e-01   2.0739657e-03
   8.9100000e-01   2.0275094e-03
   8.9200000e-01   1.9817435e-03
   8.9300000e-01   1.9366626e-03
   8.9400000e-01   1.8922615e-03
   8.9500000e-01   1.8485346e-03
   8.9600000e-01   1.8054766e-03
   8.9700000e-01   1.7630822e-03
   8.9800000e-01   1.7213459e-03
   8.9900000e-01   1.6802623e-03
   9.0000000e-01   1.6398261e-03
   9.0100000e-01   1.6000318e-03
   9.0200000e-01   1.5608740e-03
   9.0300000e-01   1.5223474e-03
   9.0400000e-01   1.4844466e-03
   9.0500000e-01   1.4471661e-03
   9.0600000e-01   1.4105005e-03
   9.0700000e-01   1.3744446e-03
   9.0800000e-01   1.3389928e-03
   9.0900000e-01   1.3041398e-03
   9.1000000e-01   1.2698803e-03
   9.1100000e-01   1.2362088e-03
   9.1200000e-01   1.2031201e-03
   9.1300000e-01   1.1706088e-03
   9.1400000e-01   1.1386696e-03
   9.1500000e-01   1.1072971e-03
   9.1600000e-01   1.0764860e-03
   9.1700000e-01   1.0462310e-03
   9.1800000e-01   1.0165269e-03
   9.1900000e-01   9.8736838e-04
   9.2000000e-01   9.5875019e-04
   9.2100000e-01   9.3066709e-04
   9.2200000e-01   9.0311386e-04
   9.2300000e-01   8.7608531e-04
   9.2400000e-01   8.4957624e-04
   9.2500000e-01   8.2358149e-04
   9.2600000e-01   7.9809592e-04
   9.2700000e-01   7.7311440e-04
   9.2800000e-01   7.4863182e-04
   9.2900000e-01   7.2464310e-04
   9.3000000e-01   7.0114318e-04
   9.3100000e-01   6.7812701e-04
   9.3200000e-01   6.5558959e-04
   9.3300000e-01   6.3352593e-04
   9.3400000e-01   6.1193104e-04
   9.3500000e-01   5.9080000e-04
   9.3600000e-01   5.7012788e-04
   9.3700000e-01   5.4990979e-04
   9.3800000e-01   5.3014087e-04
   9.3900000e-01   5.1081629e-04
   9.4000000e-01   4.9193122e-04
   9.4100000e-01   4.7348089e-04
   9.4200000e-01   4.5546054e-04
   9.4300000e-01   4.3786545e-04
   9.4400000e-01   4.2069092e-04
   9.4500000e-01   4.0393228e-04
   9.4600000e-01   3.8758491e-04
   9.4700000e-01   3.7164419e-04
   9.4800000e-01   3.5610554e-04
   9.4900000e-01   3.4096443e-04
   9.5000000e-01   3.2621633e-04
   9.5100000e-01   3.1185678e-04
   9.5200000e-01   2.9788131e-04
   9.5300000e-01   2.8428552e-04
   9.5400000e-01   2.7106501e-04
   9.5500000e-01   2.5821543e-04
   9.5600000e-01   2.4573247e-04
   9.5700000e-01   2.3361184e-04
   9.5800000e-01   2.2184929e-04
   9.5900000e-01   2.1044060e-04
   9.6000000e-01   1.9938158e-04
   9.6100000e-01   1.8866809e-04
   9.6200000e-01   1.7829601e-04
   9.6300000e-01   1.6826125e-04
   9.6400000e-01   1.5855977e-04
   9.6500000e-01   1.4918756e-04
   9.6600000e-01   1.4014063e-04
   9.6700000e-01   1.3141505e-04
   9.6800000e-01   1.2300691e-04
   9.6900000e-01   1.1491233e-04
   9.7000000e-01   1.0712747e-04
   9.7100000e-01   9.9648532e-05
   9.7200000e-01   9.2471748e-05
   9.7300000e-01   8.5593385e-05
   9.7400000e-01   7.9009744e-05
   9.7500000e-01   7.2717163e-05
   9.7600000e-01   6.6712014e-05
   9.7700000e-01   6.0990706e-05
   9.7800000e-01   5.5549681e-05
   9.7900000e-01   5.0385418e-05
   9.8000000e-01   4.5494430e-05
   9.8100000e-01   4.0873265e-05
   9.8200000e-01   3.6518507e-05
   9.8300000e-01   3.2426774e-05
   9.8400000e-01   2.8594717e-05
   9.8500000e-01   2.5019027e-05
   9.8600000e-01   2.1696423e-05
   9.8700000e-01   1.8623665e-05
   9.8800000e-01   1.5797542e-05
   9.8900000e-01   1.3214880e-05
   9.9000000e-01   1.0872539e-05
   9.9100000e-01   8.7674126e-06
   9.9200000e-01   6.8964280e-06
   9.9300000e-01   5.2565465e-06
   9.9400000e-01   3.8447628e-06
   9.9500000e-01   2.6581051e-06
   9.9600000e-01   1.6936345e-06
   9.9700000e-01   9.4844534e-07
   9.9800000e-01   4.1966469e-07
   9.9900000e-01   1.0445220e-07
   1.0000000e+00   0.0000000e+00


==> Simulation_v.dat <==
   0.0000000e+00   5.0492163e-01
   1.0000000e-03   5.0488629e-01
   2.0000000e-03   5.0485556e-01
   3.0000000e-03   5.0482956e-01
   4.0000000e-03   5.0480842e-01
   5.0000000e-03   5.0479228e-01
   6.0000000e-03   5.0478129e-01
   7.0000000e-03   5.0477558e-01
   8.0000000e-03   5.0477531e-01
   9.0000000e-03   5.0478063e-01
   1.0000000e-02   5.0479168e-01
   1.1000000e-02   5.0480863e-01
   1.2000000e-02   5.0483163e-01
   1.3000000e-02   5.0486085e-01
   1.4000000e-02   5.0489645e-01
   1.5000000e-02   5.0493860e-01
   1.6000000e-02   5.0498747e-01
   1.7000000e-02   5.0504324e-01
   1.8000000e-02   5.0510610e-01
   1.9000000e-02   5.0517621e-01
   2.0000000e-02   5.0525377e-01
   2.1000000e-02   5.0533897e-01
   2.2000000e-02   5.0543199e-01
   2.3000000e-02   5.0553305e-01
   2.4000000e-02   5.0564232e-01
   2.5000000e-02   5.0576003e-01
   2.6000000e-02   5.0588638e-01
   2.7000000e-02   5.0602158e-01
   2.8000000e-02   5.0616584e-01
   2.9000000e-02   5.0631938e-01
   3.0000000e-02   5.0648242e-01
   3.1000000e-02   5.0665520e-01
   3.2000000e-02   5.0683794e-01
   3.3000000e-02   5.0703087e-01
   3.4000000e-02   5.0723423e-01
   3.5000000e-02   5.0744826e-01
   3.6000000e-02   5.0767321e-01
   3.7000000e-02   5.0790933e-01
   3.8000000e-02   5.0815687e-01
   3.9000000e-02   5.0841608e-01
   4.0000000e-02   5.0868724e-01
   4.1000000e-02   5.0897059e-01
   4.2000000e-02   5.0926642e-01
   4.3000000e-02   5.0957499e-01
   4.4000000e-02   5.0989658e-01
   4.5000000e-02   5.1023148e-01
   4.6000000e-02   5.1057996e-01
   4.7000000e-02   5.1094231e-01
   4.8000000e-02   5.1131884e-01
   4.9000000e-02   5.1170982e-01
   5.0000000e-02   5.1211558e-01
   5.1000000e-02   5.1253640e-01
   5.2000000e-02   5.1297260e-01
   5.3000000e-02   5.1342449e-01
   5.4000000e-02   5.1389238e-01
   5.5000000e-02   5.1437661e-01
   5.6000000e-02   5.1487748e-01
   5.7000000e-02   5.1539533e-01
   5.8000000e-02   5.1593050e-01
   5.9000000e-02   5.1648331e-01
   6.0000000e-02   5.1705410e-01
   6.1000000e-02   5.1764322e-01
   6.2000000e-02   5.1825102e-01
   6.3000000e-02   5.1887784e-01
   6.4000000e-02   5.1952404e-01
   6.5000000e-02   5.2018998e-01
   6.6000000e-02   5.2087602e-01
   6.7000000e-02   5.2158252e-01
   6.8000000e-02   5.2230985e-01
   6.9000000e-02   5.2305838e-01
   7.0000000e-02   5.2382848e-01
   7.1000000e-02   5.2462054e-01
   7.2000000e-02   5.2543494e-01
   7.3000000e-02   5.2627205e-01
   7.4000000e-02   5.2713228e-01
   7.5000000e-02   5.2801599e-01
   7.6000000e-02   5.2892360e-01
   7.7000000e-02   5.2985549e-01
   7.8000000e-02   5.3081206e-01
   7.9000000e-02   5.3179372e-01
   8.0000000e-02   5.3280086e-01
   8.1000000e-02   5.3383389e-01
   8.2000000e-02   5.3489323e-01
   8.3000000e-02   5.3597928e-01
   8.4000000e-02   5.3709245e-01
   8.5000000e-02   5.3823316e-01
   8.6000000e-02   5.3940182e-01
   8.7000000e-02   5.4059885e-01
   8.8000000e-02   5.4182467e-01
   8.9000000e-02   5.4307971e-01
   9.0000000e-02   5.4436437e-01
   9.1000000e-02   5.4567910e-01
   9.2000000e-02   5.4702430e-01
   9.3000000e-02   5.4840041e-01
   9.4000000e-02   5.4980786e-01
   9.5000000e-02   5.5124706e-01
   9.6000000e-02   5.5271844e-01
   9.7000000e-02   5.5422244e-01
   9.8000000e-02   5.5575948e-01
   9.9000000e-02   5.5732999e-01
   1.0000000e-01   5.5893439e-01
   1.0100000e-01   5.6057312e-01
   1.0200000e-01   5.6224659e-01
   1.0300000e-01   5.6395523e-01
   1.0400000e-01   5.6569946e-01
   1.0500000e-01   5.6747972e-01
   1.0600000e-01   5.6929642e-01
   1.0700000e-01   5.7114997e-01
   1.0800000e-01   5.7304081e-01
   1.0900000e-01   5.7496934e-01
   1.1000000e-01   5.7693598e-01
   1.1100000e-01   5.7894114e-01
   1.1200000e-01   5.8098523e-01
   1.1300000e-01   5.8306865e-01
   1.1400000e-01   5.8519182e-01
   1.1500000e-01   5.8735512e-01
   1.1600000e-01   5.8955895e-01
   1.1700000e-01   5.9180372e-01
   1.1800000e-01   5.9408979e-01
   1.1900000e-01   5.9641757e-01
   1.2000000e-01   5.9878742e-01
   1.2100000e-01   6.0119972e-01
   1.2200000e-01   6.0365485e-01
   1.2300000e-01   6.0615316e-01
   1.2400000e-01   6.0869501e-01
   1.2500000e-01   6.1128077e-01
   1.2600000e-01   6.1391077e-01
   1.2700000e-01   6.1658535e-01
   1.2800000e-01   6.1930485e-01
   1.2900000e-01   6.2206959e-01
   1.3000000e-01   6.2487990e-01
   1.3100000e-01   6.2773609e-01
   1.3200000e-01   6.3063846e-01
   1.3300000e-01   6.3358731e-01
   1.3400000e-01   6.3658293e-01
   1.3500000e-01   6.3962559e-01
   1.3600000e-01   6.4271557e-01
   1.3700000e-01   6.4585313e-01
   1.3800000e-01   6.4903852e-01
   1.3900000e-01   6.5227198e-01
   1.4000000e-01   6.5555376e-01
   1.4100000e-01   6.5888406e-01
   1.4200000e-01   6.6226310e-01
   1.4300000e-01   6.6569109e-01
   1.4400000e-01   6.6916821e-01
   1.4500000e-01   6.7269464e-01
   1.4600000e-01   6.7627055e-01
   1.4700000e-01   6.7989609e-01
   1.4800000e-01   6.8357141e-01
   1.4900000e-01   6.8729663e-01
   1.5000000e-01   6.9107188e-01
   1.5100000e-01   6.9489726e-01
   1.5200000e-01   6.9877285e-01
   1.5300000e-01   7.0269873e-01
   1.5400000e-01   7.0667498e-01
   1.5500000e-01   7.1070163e-01
   1.5600000e-01   7.1477872e-01
   1.5700000e-01   7.1890627e-01
   1.5800000e-01   7.2308428e-01
   1.5900000e-01   7.2731275e-01
   1.6000000e-01   7.3159165e-01
   1.6100000e-01   7.3592093e-01
   1.6200000e-01   7.4030054e-01
   1.6300000e-01   7.4473040e-01
   1.6400000e-01   7.4921043e-01
   1.6500000e-01   7.5374050e-01
   1.6600000e-01   7.5832050e-01
   1.6700000e-01   7.6295029e-01
   1.6800000e-01   7.6762970e-01
   1.6900000e-01   7.7235856e-01
   1.7000000e-01   7.7713667e-01
   1.7100000e-01   7.8196382e-01
   1.7200000e-01   7.8683977e-01
   1.7300000e-01   7.9176428e-01
   1.7400000e-01   7.9673707e-01
   1.7500000e-01   8.0175786e-01
   1.7600000e-01   8.0682634e-01
   1.7700000e-01   8.1194217e-01
   1.7800000e-01   8.1710502e-01
   1.7900000e-01   8.2231452e-01
   1.8000000e-01   8.2757028e-01
   1.8100000e-01   8.3287189e-01
   1.8200000e-01   8.3821893e-01
   1.8300000e-01   8.4361095e-01
   1.8400000e-01   8.4904749e-01
   1.8500000e-01   8.5452805e-01
   1.8600000e-01   8.6005213e-01
   1.8700000e-01   8.6561921e-01
   1.8800000e-01   8.7122872e-01
   1.8900000e-01   8.7688010e-01
   1.9000000e-01   8.8257277e-01
   1.9100000e-01   8.8830609e-01
   1.9200000e-01   8.9407946e-01
   1.9300000e-01   8.9989220e-01
   1.9400000e-01   9.0574364e-01
   1.9500000e-01   9.1163309e-01
   1.9600000e-01   9.1755982e-01
   1.9700000e-01   9.2352311e-01
   1.9800000e-01   9.2952219e-01
   1.9900000e-01   9.3555627e-01
   2.0000000e-01   9.4162456e-01
   2.0100000e-01   9.4772623e-01
   2.0200000e-01   9.5386044e-01
   2.0300000e-01   9.6002633e-01
   2.0400000e-01   9.6622300e-01
   2.0500000e-01   9.7244955e-01
   2.0600000e-01   9.7870505e-01
   2.0700000e-01   9.8498856e-01
   2.0800000e-01   9.9129910e-01
   2.0900000e-01   9.9763569e-01
   2.1000000e-01   1.0039973e+00
   2.1100000e-01   1.0103830e+00
   2.1200000e-01   1.0167916e+00
   2.1300000e-01   1.0232221e+00
   2.1400000e-01   1.0296734e+00
   2.1500000e-01   1.0361444e+00
   2.1600000e-01   1.0426339e+00
   2.1700000e-01   1.0491410e+00
   2.1800000e-01   1.0556642e+00
   2.1900000e-01   1.0622026e+00
   2.2000000e-01   1.0687548e+00
   2.2100000e-01   1.0753197e+00
   2.2200000e-01   1.0818961e+00
   2.2300000e-01   1.0884826e+00
   2.2400000e-01   1.0950781e+00
   2.2500000e-01   1.1016812e+00
   2.2600000e-01   1.1082906e+00
   2.2700000e-01   1.1149050e+00
   2.2800000e-01   1.1215231e+00
   2.2900000e-01   1.1281436e+00
   2.3000000e-01   1.1347650e+00
   2.3100000e-01   1.1413860e+00
   2.3200000e-01   1.1480053e+00
   2.3300000e-01   1.1546213e+00
   2.3400000e-01   1.1612327e+00
   2.3500000e-01   1.1678381e+00
   2.3600000e-01   1.1744360e+00
   2.3700000e-01   1.1810250e+00
   2.3800000e-01   1.1876036e+00
   2.3900000e-01   1.1941703e+00
   2.4000000e-01   1.2007237e+00
   2.4100000e-01   1.2072622e+00
   2.4200000e-01   1.2137844e+00
   2.4300000e-01   1.2202887e+00
   2.4400000e-01   1.2267737e+00
   2.4500000e-01   1.2332377e+00
   2.4600000e-01   1.2396793e+00
   2.4700000e-01   1.2460969e+00
   2.4800000e-01   1.2524890e+00
   2.4900000e-01   1.2588540e+00
   2.5000000e-01   1.2651904e+00
   2.5100000e-01   1.2714965e+00
   2.5200000e-01   1.2777710e+00
   2.5300000e-01   1.2840120e+00
   2.5400000e-01   1.2902182e+00
   2.5500000e-01   1.2963879e+00
   2.5600000e-01   1.3025196e+00
   2.5700000e-01   1.3086117e+00
   2.5800000e-01   1.3146626e+00
   2.5900000e-01   1.3206707e+00
   2.6000000e-01   1.3266345e+00
   2.6100000e-01   1.3325524e+00
   2.6200000e-01   1.3384228e+00
   2.6300000e-01   1.3442442e+00
   2.6400000e-01   1.3500150e+00
   2.6500000e-01   1.3557337e+00
   2.6600000e-01   1.3613986e+00
   2.6700000e-01   1.3670084e+00
   2.6800000e-01   1.3725614e+00
   2.6900000e-01   1.3780561e+00
   2.7000000e-01   1.3834909e+00
   2.7100000e-01   1.3888645e+00
   2.7200000e-01   1.3941752e+00
   2.7300000e-01   1.3994216e+00
   2.7400000e-01   1.4046021e+00
   2.7500000e-01   1.4097154e+00
   2.7600000e-01   1.4147600e+00
   2.7700000e-01   1.4197343e+00
   2.7800000e-01   1.4246371e+00
   2.7900000e-01   1.4294668e+00
   2.8000000e-01   1.4342220e+00
   2.8100000e-01   1.4389014e+00
   2.8200000e-01   1.4435036e+00
   2.8300000e-01   1.4480272e+00
   2.8400000e-01   1.4524710e+00
   2.8500000e-01   1.4568334e+00
   2.8600000e-01   1.4611134e+00
   2.8700000e-01   1.4653095e+00
   2.8800000e-01   1.4694205e+00
   2.8900000e-01   1.4734451e+00
   2.9000000e-01   1.4773822e+00
   2.9100000e-01   1.4812305e+00
   2.9200000e-01   1.4849888e+00
   2.9300000e-01   1.4886561e+00
   2.9400000e-01   1.4922310e+00
   2.9500000e-01   1.4957126e+00
   2.9600000e-01   1.4990997e+00
   2.9700000e-01   1.5023913e+00
   2.9800000e-01   1.5055863e+00
   2.9900000e-01   1.5086836e+00
   3.0000000e-01   1.5116824e+00
   3.0100000e-01   1.5145817e+00
   3.0200000e-01   1.5173805e+00
   3.0300000e-01   1.5200778e+00
   3.0400000e-01   1.5226729e+00
   3.0500000e-01   1.5251649e+00
   3.0600000e-01   1.5275528e+00
   3.0700000e-01   1.5298361e+00
   3.0800000e-01   1.5320138e+00
   3.0900000e-01   1.5340852e+00
   3.1000000e-01   1.5360497e+00
   3.1100000e-01   1.5379066e+00
   3.1200000e-01   1.5396551e+00
   3.1300000e-01   1.5412947e+00
   3.1400000e-01   1.5428249e+00
   3.1500000e-01   1.5442450e+00
   3.1600000e-01   1.5455546e+00
   3.1700000e-01   1.5467531e+00
   3.1800000e-01   1.5478401e+00
   3.1900000e-01   1.5488153e+00
   3.2000000e-01   1.5496781e+00
   3.2100000e-01   1.5504282e+00
   3.2200000e-01   1.5510654e+00
   3.2300000e-01   1.5515893e+00
   3.2400000e-01   1.5519996e+00
   3.2500000e-01   1.5522962e+00
   3.2600000e-01   1.5524789e+00
   3.2700000e-01   1.5525475e+00
   3.2800000e-01   1.5525019e+00
   3.2900000e-01   1.5523421e+00
   3.3000000e-01   1.5520678e+00
   3.3100000e-01   1.5516792e+00
   3.3200000e-01   1.5511763e+00
   3.3300000e-01   1.5505591e+00
   3.3400000e-01   1.5498277e+00
   3.3500000e-01   1.5489823e+00
   3.3600000e-01   1.5480229e+00
   3.3700000e-01   1.5469498e+00
   3.3800000e-01   1.5457631e+00
   3.3900000e-01   1.5444633e+00
   3.4000000e-01   1.5430504e+00
   3.4100000e-01   1.5415249e+00
   3.4200000e-01   1.5398872e+00
   3.4300000e-01   1.5381375e+00
   3.4400000e-01   1.5362764e+00
   3.4500000e-01   1.5343043e+00
   3.4600000e-01   1.5322217e+00
   3.4700000e-01   1.5300290e+00
   3.4800000e-01   1.5277269e+00
   3.4900000e-01   1.5253160e+00
   3.5000000e-01   1.5227968e+00
   3.5100000e-01   1.5201700e+00
   3.5200000e-01   1.5174363e+00
   3.5300000e-01   1.5145964e+00
   3.5400000e-01   1.5116511e+00
   3.5500000e-01   1.5086010e+00
   3.5600000e-01   1.5054471e+00
   3.5700000e-01   1.5021901e+00
   3.5800000e-01   1.4988309e+00
   3.5900000e-01   1.4953703e+00
   3.6000000e-01   1.4918094e+00
   3.6100000e-01   1.4881489e+00
   3.6200000e-01   1.4843900e+00
   3.6300000e-01   1.4805336e+00
   3.6400000e-01   1.4765807e+00
   3.6500000e-01   1.4725324e+00
   3.6600000e-01   1.4683897e+00
   3.6700000e-01   1.4641537e+00
   3.6800000e-01   1.4598256e+00
   3.6900000e-01   1.4554064e+00
   3.7000000e-01   1.4508975e+00
   3.7100000e-01   1.4462999e+00
   3.7200000e-01   1.4416148e+00
   3.7300000e-01   1.4368436e+00
   3.7400000e-01   1.4319874e+00
   3.7500000e-01   1.4270475e+00
   3.7600000e-01   1.4220252e+00
   3.7700000e-01   1.4169219e+00
   3.7800000e-01   1.4117388e+00
   3.7900000e-01   1.4064773e+00
   3.8000000e-01   1.4011388e+00
   3.8100000e-01   1.3957247e+00
   3.8200000e-01   1.3902363e+00
   3.8300000e-01   1.3846751e+00
   3.8400000e-01   1.3790424e+00
   3.8500000e-01   1.3733398e+00
   3.8600000e-01   1.3675687e+00
   3.8700000e-01   1.3617306e+00
   3.8800000e-01   1.3558269e+00
   3.8900000e-01   1.3498591e+00
   3.9000000e-01   1.3438288e+00
   3.9100000e-01   1.3377374e+00
   3.9200000e-01   1.3315865e+00
   3.9300000e-01   1.3253776e+00
   3.9400000e-01   1.3191123e+00
   3.9500000e-01   1.3127920e+00
   3.9600000e-01   1.3064184e+00
   3.9700000e-01   1.2999930e+00
   3.9800000e-01   1.2935174e+00
   3.9900000e-01   1.2869931e+00
   4.0000000e-01   1.2804218e+00
   4.0100000e-01   1.2738049e+00
   4.0200000e-01   1.2671441e+00
   4.0300000e-01   1.2604410e+00
   4.0400000e-01   1.2536972e+00
   4.0500000e-01   1.2469142e+00
   4.0600000e-01   1.2400936e+00
   4.0700000e-01   1.2332371e+00
   4.0800000e-01   1.2263461e+00
   4.0900000e-01   1.2194224e+00
   4.1000000e-01   1.2124675e+00
   4.1100000e-01   1.2054829e+00
   4.1200000e-01   1.1984703e+00
   4.1300000e-01   1.1914311e+00
   4.1400000e-01   1.1843671e+00
   4.1500000e-01   1.1772798e+00
   4.1600000e-01   1.1701707e+00
   4.1700000e-01   1.1630413e+00
   4.1800000e-01   1.1558933e+00
   4.1900000e-01   1.1487282e+00
   4.2000000e-01   1.1415475e+00
   4.2100000e-01   1.1343527e+00
   4.2200000e-01   1.1271454e+00
   4.2300000e-01   1.1199270e+00
   4.2400000e-01   1.1126991e+00
   4.2500000e-01   1.1054632e+00
   4.2600000e-01   1.0982207e+00
   4.2700000e-01   1.0909732e+00
   4.2800000e-01   1.0837220e+00
   4.2900000e-01   1.0764686e+00
   4.3000000e-01   1.0692145e+00
   4.3100000e-01   1.0619610e+00
   4.3200000e-01   1.0547097e+00
   4.3300000e-01   1.0474618e+00
   4.3400000e-01   1.0402188e+00
   4.3500000e-01   1.0329820e+00
   4.3600000e-01   1.0257529e+00
   4.3700000e-01   1.0185326e+00
   4.3800000e-01   1.0113226e+00
   4.3900000e-01   1.0041242e+00
   4.4000000e-01   9.9693860e-01
   4.4100000e-01   9.8976715e-01
   4.4200000e-01   9.8261110e-01
   4.4300000e-01   9.7547168e-01
   4.4400000e-01   9.6835014e-01
   4.4500000e-01   9.6124767e-01
   4.4600000e-01   9.5416547e-01
   4.4700000e-01   9.4710472e-01
   4.4800000e-01   9.4006658e-01
   4.4900000e-01   9.3305219e-01
   4.5000000e-01   9.2606267e-01
   4.5100000e-01   9.1909912e-01
   4.5200000e-01   9.1216262e-01
   4.5300000e-01   9.0525426e-01
   4.5400000e-01   8.9837507e-01
   4.5500000e-01   8.9152609e-01
   4.5600000e-01   8.8470833e-01
   4.5700000e-01   8.7792277e-01
   4.5800000e-01   8.7117040e-01
   4.5900000e-01   8.6445216e-01
   4.6000000e-01   8.5776899e-01
   4.6100000e-01   8.5112180e-01
   4.6200000e-01   8.4451150e-01
   4.6300000e-01   8.3793895e-01
   4.6400000e-01   8.3140502e-01
   4.6500000e-01   8.2491054e-01
   4.6600000e-01   8.1845633e-01
   4.6700000e-01   8.1204319e-01
   4.6800000e-01   8.0567190e-01
   4.6900000e-01   7.9934322e-01
   4.7000000e-01   7.9305790e-01
   4.7100000e-01   7.8681664e-01
   4.7200000e-01   7.8062017e-01
   4.7300000e-01   7.7446915e-01
   4.7400000e-01   7.6836426e-01
   4.7500000e-01   7.6230614e-01
   4.7600000e-01   7.5629542e-01
   4.7700000e-01   7.5033272e-01
   4.7800000e-01   7.4441860e-01
   4.7900000e-01   7.3855366e-01
   4.8000000e-01   7.3273845e-01
   4.8100000e-01   7.2697350e-01
   4.8200000e-01   7.2125932e-01
   4.8300000e-01   7.1559642e-01
   4.8400000e-01   7.0998529e-01
   4.8500000e-01   7.0442638e-01
   4.8600000e-01   6.9892014e-01
   4.8700000e-01   6.9346701e-01
   4.8800000e-01   6.8806740e-01
   4.8900000e-01   6.8272170e-01
   4.9000000e-01   6.7743031e-01
   4.9100000e-01   6.7219358e-01
   4.9200000e-01   6.6701186e-01
   4.9300000e-01   6.6188548e-01
   4.9400000e-01   6.5681477e-01
   4.9500000e-01   6.5180002e-01
   4.9600000e-01   6.4684153e-01
   4.9700000e-01   6.4193957e-01
   4.9800000e-01   6.3709439e-01
   4.9900000e-01   6.3230624e-01
   5.0000000e-01   6.2757535e-01
   5.0100000e-01   6.2290193e-01
   5.0200000e-01   6.1828620e-01
   5.0300000e-01   6.1372833e-01
   5.0400000e-01   6.0922851e-01
   5.0500000e-01   6.0478691e-01
   5.0600000e-01   6.0040366e-01
   5.0700000e-01   5.9607892e-01
   5.0800000e-01   5.9181281e-01
   5.0900000e-01   5.8760545e-01
   5.1000000e-01   5.8345695e-01
   5.1100000e-01   5.7936739e-01
   5.1200000e-01   5.7533686e-01
   5.1300000e-01   5.7136545e-01
   5.1400000e-01   5.6745320e-01
   5.1500000e-01   5.6360017e-01
   5.1600000e-01   5.5980642e-01
   5.1700000e-01   5.5607197e-01
   5.1800000e-01   5.5239685e-01
   5.1900000e-01   5.4878108e-01
   5.2000000e-01   5.4522466e-01
   5.2100000e-01   5.4172760e-01
   5.2200000e-01   5.3828990e-01
   5.2300000e-01   5.3491153e-01
   5.2400000e-01   5.3159248e-01
   5.2500000e-01   5.2833271e-01
   5.2600000e-01   5.2513220e-01
   5.2700000e-01   5.2199090e-01
   5.2800000e-01   5.1890877e-01
   5.2900000e-01   5.1588575e-01
   5.3000000e-01   5.1292177e-01
   5.3100000e-01   5.1001679e-01
   5.3200000e-01   5.0717072e-01
   5.3300000e-01   5.0438350e-01
   5.3400000e-01   5.0165504e-01
   5.3500000e-01   4.9898525e-01
   5.3600000e-01   4.9637407e-01
   5.3700000e-01   4.9382138e-01
   5.3800000e-01   4.9132710e-01
   5.3900000e-01   4.8889112e-01
   5.4000000e-01   4.8651336e-01
   5.4100000e-01   4.8419369e-01
   5.4200000e-01   4.8193201e-01
   5.4300000e-01   4.7972821e-01
   5.4400000e-01   4.7758219e-01
   5.4500000e-01   4.7549381e-01
   5.4600000e-01   4.7346298e-01
   5.4700000e-01   4.7148956e-01
   5.4800000e-01   4.6957343e-01
   5.4900000e-01   4.6771448e-01
   5.5000000e-01   4.6591258e-01
   5.5100000e-01   4.6416761e-01
   5.5200000e-01   4.6247943e-01
   5.5300000e-01   4.6084793e-01
   5.5400000e-01   4.5927297e-01
   5.5500000e-01   4.5775443e-01
   5.5600000e-01   4.5629217e-01
   5.5700000e-01   4.5488608e-01
   5.5800000e-01   4.5353602e-01
   5.5900000e-01   4.5224185e-01
   5.6000000e-01   4.5100345e-01
   5.6100000e-01   4.4982070e-01
   5.6200000e-01   4.4869346e-01
   5.6300000e-01   4.4762159e-01
   5.6400000e-01   4.4660498e-01
   5.6500000e-01   4.4564350e-01
   5.6600000e-01   4.4473701e-01
   5.6700000e-01   4.4388538e-01
   5.6800000e-01   4.4308850e-01
   5.6900000e-01   4.4234623e-01
   5.7000000e-01   4.4165845e-01
   5.7100000e-01   4.4102503e-01
   5.7200000e-01   4.4044584e-01
   5.7300000e-01   4.3992077e-01
   5.7400000e-01   4.3944968e-01
   5.7500000e-01   4.3903246e-01
   5.7600000e-01   4.3866898e-01
   5.7700000e-01   4.3835912e-01
   5.7800000e-01   4.3810276e-01
   5.7900000e-01   4.3789977e-01
   5.8000000e-01   4.3775004e-01
   5.8100000e-01   4.3765345e-01
   5.8200000e-01   4.3760988e-01
   5.8300000e-01   4.3761921e-01
   5.8400000e-01   4.3768131e-01
   5.8500000e-01   4.3779607e-01
   5.8600000e-01   4.3796338e-01
   5.8700000e-01   4.3818312e-01
   5.8800000e-01   4.3845515e-01
   5.8900000e-01   4.3877938e-01
   5.9000000e-01   4.3915568e-01
   5.9100000e-01   4.3958392e-01
   5.9200000e-01   4.4006400e-01
   5.9300000e-01   4.4059579e-01
   5.9400000e-01   4.4117917e-01
   5.9500000e-01   4.4181402e-01
   5.9600000e-01   4.4250022e-01
   5.9700000e-01   4.4323764e-01
   5.9800000e-01   4.4402617e-01
   5.9900000e-01   4.4486568e-01
   6.0000000e-01   4.4575603e-01
   6.0100000e-01   4.4669711e-01
   6.0200000e-01   4.4768878e-01
   6.0300000e-01   4.4873091e-01
   6.0400000e-01   4.4982337e-01
   6.0500000e-01   4.5096602e-01
   6.0600000e-01   4.5215872e-01
   6.0700000e-01   4.5340134e-01
   6.0800000e-01   4.5469372e-01
   6.0900000e-01   4.5603573e-01
   6.1000000e-01   4.5742721e-01
   6.1100000e-01   4.5886800e-01
   6.1200000e-01   4.6035797e-01
   6.1300000e-01   4.6189694e-01
   6.1400000e-01   4.6348474e-01
   6.1500000e-01   4.6512122e-01
   6.1600000e-01   4.6680621e-01
   6.1700000e-01   4.6853951e-01
   6.1800000e-01   4.7032097e-01
   6.1900000e-01   4.7215038e-01
   6.2000000e-01   4.7402755e-01
   6.2100000e-01   4.7595230e-01
   6.2200000e-01   4.7792442e-01
   6.2300000e-01   4.7994370e-01
   6.2400000e-01   4.8200993e-01
   6.2500000e-01   4.8412290e-01
   6.2600000e-01   4.8628237e-01
   6.2700000e-01   4.8848811e-01
   6.2800000e-01   4.9073989e-01
   6.2900000e-01   4.9303747e-01
   6.3000000e-01   4.9538058e-01
   6.3100000e-01   4.9776897e-01
   6.3200000e-01   5.0020238e-01
   6.3300000e-01   5.0268052e-01
   6.3400000e-01   5.0520312e-01
   6.3500000e-01   5.0776988e-01
   6.3600000e-01   5.1038052e-01
   6.3700000e-01   5.1303471e-01
   6.3800000e-01   5.1573214e-01
   6.3900000e-01   5.1847250e-01
   6.4000000e-01   5.2125544e-01
   6.4100000e-01   5.2408062e-01
   6.4200000e-01   5.2694770e-01
   6.4300000e-01   5.2985630e-01
   6.4400000e-01   5.3280606e-01
   6.4500000e-01   5.3579660e-01
   6.4600000e-01   5.3882752e-01
   6.4700000e-01   5.4189842e-01
   6.4800000e-01   5.4500890e-01
   6.4900000e-01   5.4815853e-01
   6.5000000e-01   5.5134687e-01
   6.5100000e-01   5.5457349e-01
   6.5200000e-01   5.5783792e-01
   6.5300000e-01   5.6113971e-01
   6.5400000e-01   5.6447837e-01
   6.5500000e-01   5.6785341e-01
   6.5600000e-01   5.7126435e-01
   6.5700000e-01   5.7471066e-01
   6.5800000e-01   5.7819182e-01
   6.5900000e-01   5.8170730e-01
   6.6000000e-01   5.8525656e-01
   6.6100000e-01   5.8883903e-01
   6.6200000e-01   5.9245414e-01
   6.6300000e-01   5.9610131e-01
   6.6400000e-01   5.9977995e-01
   6.6500000e-01   6.0348946e-01
   6.6600000e-01   6.0722920e-01
   6.6700000e-01   6.1099856e-01
   6.6800000e-01   6.1479689e-01
   6.6900000e-01   6.1862353e-01
   6.7000000e-01   6.2247781e-01
   6.7100000e-01   6.2635906e-01
   6.7200000e-01   6.3026658e-01
   6.7300000e-01   6.3419968e-01
   6.7400000e-01   6.3815762e-01
   6.7500000e-01   6.4213969e-01
   6.7600000e-01   6.4614514e-01
   6.7700000e-01   6.5017321e-01
   6.7800000e-01   6.5422315e-01
   6.7900000e-01   6.5829417e-01
   6.8000000e-01   6.6238549e-01
   6.8100000e-01   6.6649630e-01
   6.8200000e-01   6.7062579e-01
   6.8300000e-01   6.7477313e-01
   6.8400000e-01   6.7893748e-01
   6.8500000e-01   6.8311801e-01
   6.8600000e-01   6.8731384e-01
   6.8700000e-01   6.9152411e-01
   6.8800000e-01   6.9574793e-01
   6.8900000e-01   6.9998441e-01
   6.9000000e-01   7.0423265e-01
   6.9100000e-01   7.0849172e-01
   6.9200000e-01   7.1276071e-01
   6.9300000e-01   7.1703868e-01
   6.9400000e-01   7.2132468e-01
   6.9500000e-01   7.2561775e-01
   6.9600000e-01   7.2991694e-01
   6.9700000e-01   7.3422125e-01
   6.9800000e-01   7.3852972e-01
   6.9900000e-01   7.4284134e-01
   7.0000000e-01   7.4715511e-01
   7.0100000e-01   7.5147002e-01
   7.0200000e-01   7.5578505e-01
   7.0300000e-01   7.6009917e-01
   7.0400000e-01   7.6441134e-01
   7.0500000e-01   7.6872053e-01
   7.0600000e-01   7.7302568e-01
   7.0700000e-01   7.7732573e-01
   7.0800000e-01   7.8161962e-01
   7.0900000e-01   7.8590628e-01
   7.1000000e-01   7.9018463e-01
   7.1100000e-01   7.9445360e-01
   7.1200000e-01   7.9871208e-01
   7.1300000e-01   8.0295899e-01
   7.1400000e-01   8.0719323e-01
   7.1500000e-01   8.1141371e-01
   7.1600000e-01   8.1561930e-01
   7.1700000e-01   8.1980891e-01
   7.1800000e-01   8.2398143e-01
   7.1900000e-01   8.2813572e-01
   7.2000000e-01   8.3227069e-01
   7.2100000e-01   8.3638521e-01
   7.2200000e-01   8.4047815e-01
   7.2300000e-01   8.4454840e-01
   7.2400000e-01   8.4859483e-01
   7.2500000e-01   8.5261631e-01
   7.2600000e-01   8.5661173e-01
   7.2700000e-01   8.6057995e-01
   7.2800000e-01   8.6451986e-01
   7.2900000e-01   8.6843033e-01
   7.3000000e-01   8.7231024e-01
   7.3100000e-01   8.7615847e-01
   7.3200000e-01   8.7997392e-01
   7.3300000e-01   8.8375546e-01
   7.3400000e-01   8.8750198e-01
   7.3500000e-01   8.9121239e-01
   7.3600000e-01   8.9488557e-01
   7.3700000e-01   8.9852044e-01
   7.3800000e-01   9.0211589e-01
   7.3900000e-01   9.0567085e-01
   7.4000000e-01   9.0918424e-01
   7.4100000e-01   9.1265498e-01
   7.4200000e-01   9.1608200e-01
   7.4300000e-01   9.1946424e-01
   7.4400000e-01   9.2280066e-01
   7.4500000e-01   9.2609021e-01
   7.4600000e-01   9.2933186e-01
   7.4700000e-01   9.3252458e-01
   7.4800000e-01   9.3566736e-01
   7.4900000e-01   9.3875918e-01
   7.5000000e-01   9.4179906e-01
   7.5100000e-01   9.4478601e-01
   7.5200000e-01   9.4771907e-01
   7.5300000e-01   9.5059726e-01
   7.5400000e-01   9.5341963e-01
   7.5500000e-01   9.5618526e-01
   7.5600000e-01   9.5889322e-01
   7.5700000e-01   9.6154260e-01
   7.5800000e-01   9.6413251e-01
   7.5900000e-01   9.6666206e-01
   7.6000000e-01   9.6913038e-01
   7.6100000e-01   9.7153663e-01
   7.6200000e-01   9.7387997e-01
   7.6300000e-01   9.7615957e-01
   7.6400000e-01   9.7837464e-01
   7.6500000e-01   9.8052438e-01
   7.6600000e-01   9.8260803e-01
   7.6700000e-01   9.8462484e-01
   7.6800000e-01   9.8657406e-01
   7.6900000e-01   9.8845498e-01
   7.7000000e-01   9.9026690e-01
   7.7100000e-01   9.9200913e-01
   7.7200000e-01   9.9368103e-01
   7.7300000e-01   9.9528195e-01
   7.7400000e-01   9.9681125e-01
   7.7500000e-01   9.9826835e-01
   7.7600000e-01   9.9965266e-01
   7.7700000e-01   1.0009636e+00
   7.7800000e-01   1.0022007e+00
   7.7900000e-01   1.0033633e+00
   7.8000000e-01   1.0044511e+00
   7.8100000e-01   1.0054634e+00
   7.8200000e-01   1.0063999e+00
   7.8300000e-01   1.0072601e+00
   7.8400000e-01   1.0080436e+00
   7.8500000e-01   1.0087501e+00
   7.8600000e-01   1.0093791e+00
   7.8700000e-01   1.0099303e+00
   7.8800000e-01   1.0104034e+00
   7.8900000e-01   1.0107981e+00
   7.9000000e-01   1.0111141e+00
   7.9100000e-01   1.0113511e+00
   7.9200000e-01   1.0115090e+00
   7.9300000e-01   1.0115876e+00
   7.9400000e-01   1.0115865e+00
   7.9500000e-01   1.0115058e+00
   7.9600000e-01   1.0113453e+00
   7.9700000e-01   1.0111047e+00
   7.9800000e-01   1.0107842e+00
   7.9900000e-01   1.0103835e+00
   8.0000000e-01   1.0099028e+00
   8.0100000e-01   1.0093418e+00
   8.0200000e-01   1.0087008e+00
   8.0300000e-01   1.0079796e+00
   8.0400000e-01   1.0071784e+00
   8.0500000e-01   1.0062972e+00
   8.0600000e-01   1.0053362e+00
   8.0700000e-01   1.0042954e+00
   8.0800000e-01   1.0031751e+00
   8.0900000e-01   1.0019753e+00
   8.1000000e-01   1.0006964e+00
   8.1100000e-01   9.9933852e-01
   8.1200000e-01   9.9790190e-01
   8.1300000e-01   9.9638684e-01
   8.1400000e-01   9.9479362e-01
   8.1500000e-01   9.9312255e-01
   8.1600000e-01   9.9137399e-01
   8.1700000e-01   9.8954830e-01
   8.1800000e-01   9.8764585e-01
   8.1900000e-01   9.8566706e-01
   8.2000000e-01   9.8361236e-01
   8.2100000e-01   9.8148219e-01
   8.2200000e-01   9.7927703e-01
   8.2300000e-01   9.7699738e-01
   8.2400000e-01   9.7464375e-01
   8.2500000e-01   9.7221668e-01
   8.2600000e-01   9.6971672e-01
   8.2700000e-01   9.6714446e-01
   8.2800000e-01   9.6450048e-01
   8.2900000e-01   9.6178541e-01
   8.3000000e-01   9.5899988e-01
   8.3100000e-01   9.5614455e-01
   8.3200000e-01   9.5322010e-01
   8.3300000e-01   9.5022721e-01
   8.3400000e-01   9.4716660e-01
   8.3500000e-01   9.4403900e-01
   8.3600000e-01   9.4084515e-01
   8.3700000e-01   9.3758582e-01
   8.3800000e-01   9.3426180e-01
   8.3900000e-01   9.3087387e-01
   8.4000000e-01   9.2742284e-01
   8.4100000e-01   9.2390956e-01
   8.4200000e-01   9.2033486e-01
   8.4300000e-01   9.1669960e-01
   8.4400000e-01   9.1300465e-01
   8.4500000e-01   9.0925091e-01
   8.4600000e-01   9.0543927e-01
   8.4700000e-01   9.0157064e-01
   8.4800000e-01   8.9764596e-01
   8.4900000e-01   8.9366615e-01
   8.5000000e-01   8.8963219e-01
   8.5100000e-01   8.8554501e-01
   8.5200000e-01   8.8140561e-01
   8.5300000e-01   8.7721495e-01
   8.5400000e-01   8.7297405e-01
   8.5500000e-01   8.6868389e-01
   8.5600000e-01   8.6434550e-01
   8.5700000e-01   8.5995989e-01
   8.5800000e-01   8.5552809e-01
   8.5900000e-01   8.5105115e-01
   8.6000000e-01   8.4653011e-01
   8.6100000e-01   8.4196602e-01
   8.6200000e-01   8.3735994e-01
   8.6300000e-01   8.3271293e-01
   8.6400000e-01   8.2802606e-01
   8.6500000e-01   8.2330041e-01
   8.6600000e-01   8.1853707e-01
   8.6700000e-01   8.1373710e-01
   8.6800000e-01   8.0890161e-01
   8.6900000e-01   8.0403167e-01
   8.7000000e-01   7.9912840e-01
   8.7100000e-01   7.9419287e-01
   8.7200000e-01   7.8922620e-01
   8.7300000e-01   7.8422947e-01
   8.7400000e-01   7.7920379e-01
   8.7500000e-01   7.7415027e-01
   8.7600000e-01   7.6906999e-01
   8.7700000e-01   7.6396407e-01
   8.7800000e-01   7.5883360e-01
   8.7900000e-01   7.5367968e-01
   8.8000000e-01   7.4850341e-01
   8.8100000e-01   7.4330589e-01
   8.8200000e-01   7.3808819e-01
   8.8300000e-01   7.3285142e-01
   8.8400000e-01   7.2759667e-01
   8.8500000e-01   7.2232501e-01
   8.8600000e-01   7.1703752e-01
   8.8700000e-01   7.1173527e-01
   8.8800000e-01   7.0641934e-01
   8.8900000e-01   7.0109079e-01
   8.9000000e-01   6.9575068e-01
   8.9100000e-01   6.9040005e-01
   8.9200000e-01   6.8503996e-01
   8.9300000e-01   6.7967144e-01
   8.9400000e-01   6.7429553e-01
   8.9500000e-01   6.6891325e-01
   8.9600000e-01   6.6352561e-01
   8.9700000e-01   6.5813362e-01
   8.9800000e-01   6.5273829e-01
   8.9900000e-01   6.4734061e-01
   9.0000000e-01   6.4194155e-01
   9.0100000e-01   6.3654209e-01
   9.0200000e-01   6.3114319e-01
   9.0300000e-01   6.2574581e-01
   9.0400000e-01   6.2035089e-01
   9.0500000e-01   6.1495936e-01
   9.0600000e-01   6.0957214e-01
   9.0700000e-01   6.0419014e-01
   9.0800000e-01   5.9881426e-01
   9.0900000e-01   5.9344539e-01
   9.1000000e-01   5.8808441e-01
   9.1100000e-01   5.8273218e-01
   9.1200000e-01   5.7738954e-01
   9.1300000e-01   5.7205735e-01
   9.1400000e-01   5.6673642e-01
   9.1500000e-01   5.6142758e-01
   9.1600000e-01   5.5613162e-01
   9.1700000e-01   5.5084932e-01
   9.1800000e-01   5.4558147e-01
   9.1900000e-01   5.4032883e-01
   9.2000000e-01   5.3509214e-01
   9.2100000e-01   5.2987214e-01
   9.2200000e-01   5.2466954e-01
   9.2300000e-01   5.1948506e-01
   9.2400000e-01   5.1431939e-01
   9.2500000e-01   5.0917319e-01
   9.2600000e-01   5.0404715e-01
   9.2700000e-01   4.9894190e-01
   9.2800000e-01   4.9385808e-01
   9.2900000e-01   4.8879631e-01
   9.3000000e-01   4.8375720e-01
   9.3100000e-01   4.7874134e-01
   9.3200000e-01   4.7374930e-01
   9.3300000e-01   4.6878165e-01
   9.3400000e-01   4.6383892e-01
   9.3500000e-01   4.5892167e-01
   9.3600000e-01   4.5403039e-01
   9.3700000e-01   4.4916560e-01
   9.3800000e-01   4.4432778e-01
   9.3900000e-01   4.3951741e-01
   9.4000000e-01   4.3473494e-01
   9.4100000e-01   4.2998082e-01
   9.4200000e-01   4.2525547e-01
   9.4300000e-01   4.2055931e-01
   9.4400000e-01   4.1589274e-01
   9.4500000e-01   4.1125614e-01
   9.4600000e-01   4.0664989e-01
   9.4700000e-01   4.0207433e-01
   9.4800000e-01   3.9752981e-01
   9.4900000e-01   3.9301667e-01
   9.5000000e-01   3.8853520e-01
   9.5100000e-01   3.8408571e-01
   9.5200000e-01   3.7966848e-01
   9.5300000e-01   3.7528378e-01
   9.5400000e-01   3.7093188e-01
   9.5500000e-01   3.6661301e-01
   9.5600000e-01   3.6232739e-01
   9.5700000e-01   3.5807526e-01
   9.5800000e-01   3.5385680e-01
   9.5900000e-01   3.4967222e-01
   9.6000000e-01   3.4552167e-01
   9.6100000e-01   3.4140533e-01
   9.6200000e-01   3.3732335e-01
   9.6300000e-01   3.3327586e-01
   9.6400000e-01   3.2926299e-01
   9.6500000e-01   3.2528485e-01
   9.6600000e-01   3.2134154e-01
   9.6700000e-01   3.1743314e-01
   9.6800000e-01   3.1355974e-01
   9.6900000e-01   3.0972139e-01
   9.7000000e-01   3.0591816e-01
   9.7100000e-01   3.0215007e-01
   9.7200000e-01   2.9841716e-01
   9.7300000e-01   2.9471945e-01
   9.7400000e-01   2.9105694e-01
   9.7500000e-01   2.8742964e-01
   9.7600000e-01   2.8383752e-01
   9.7700000e-01   2.8028057e-01
   9.7800000e-01   2.7675875e-01
   9.7900000e-01   2.7327202e-01
   9.8000000e-01   2.6982032e-01
   9.8100000e-01   2.6640358e-01
   9.8200000e-01   2.6302175e-01
   9.8300000e-01   2.5967473e-01
   9.8400000e-01   2.5636243e-01
   9.8500000e-01   2.5308475e-01
   9.8600000e-01   2.4984159e-01
   9.8700000e-01   2.4663282e-01
   9.8800000e-01   2.4345833e-01
   9.8900000e-01   2.4031798e-01
   9.9000000e-01   2.3721163e-01
   9.9100000e-01   2.3413913e-01
   9.9200000e-01   2.3110032e-01
   9.9300000e-01   2.2809505e-01
   9.9400000e-01   2.2512314e-01
   9.9500000e-01   2.2218441e-01
   9.9600000e-01   2.1927869e-01
   9.9700000e-01   2.1640578e-01
   9.9800000e-01   2.1356548e-01
   9.9900000e-01   2.1075760e-01
   1.0000000e+00   2.0798193e-01


==> resall1.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   0.0000000e+00
   2.5200000e-01   0.0000000e+00
   2.5300000e-01   0.0000000e+00
   2.5400000e-01   0.0000000e+00
   2.5500000e-01   0.0000000e+00
   2.5600000e-01   0.0000000e+00
   2.5700000e-01   0.0000000e+00
   2.5800000e-01   0.0000000e+00
   2.5900000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.6100000e-01   0.0000000e+00
   2.6200000e-01   0.0000000e+00
   2.6300000e-01   0.0000000e+00
   2.6400000e-01   0.0000000e+00
   2.6500000e-01   0.0000000e+00
   2.6600000e-01   0.0000000e+00
   2.6700000e-01   0.0000000e+00
   2.6800000e-01   0.0000000e+00
   2.6900000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.7100000e-01   0.0000000e+00
   2.7200000e-01   0.0000000e+00
   2.7300000e-01   0.0000000e+00
   2.7400000e-01   0.0000000e+00
   2.7500000e-01   0.0000000e+00
   2.7600000e-01   0.0000000e+00
   2.7700000e-01   0.0000000e+00
   2.7800000e-01   0.0000000e+00
   2.7900000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.8100000e-01   0.0000000e+00
   2.8200000e-01   0.0000000e+00
   2.8300000e-01   0.0000000e+00
   2.8400000e-01   0.0000000e+00
   2.8500000e-01   0.0000000e+00
   2.8600000e-01   0.0000000e+00
   2.8700000e-01   0.0000000e+00
   2.8800000e-01   0.0000000e+00
   2.8900000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   2.9100000e-01   0.0000000e+00
   2.9200000e-01   0.0000000e+00
   2.9300000e-01   0.0000000e+00
   2.9400000e-01   0.0000000e+00
   2.9500000e-01   0.0000000e+00
   2.9600000e-01   0.0000000e+00
   2.9700000e-01   0.0000000e+00
   2.9800000e-01   0.0000000e+00
   2.9900000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.0100000e-01   0.0000000e+00
   3.0200000e-01   0.0000000e+00
   3.0300000e-01   0.0000000e+00
   3.0400000e-01   0.0000000e+00
   3.0500000e-01   0.0000000e+00
   3.0600000e-01   0.0000000e+00
   3.0700000e-01   0.0000000e+00
   3.0800000e-01   0.0000000e+00
   3.0900000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.1100000e-01   0.0000000e+00
   3.1200000e-01   0.0000000e+00
   3.1300000e-01   0.0000000e+00
   3.1400000e-01   0.0000000e+00
   3.1500000e-01   0.0000000e+00
   3.1600000e-01   0.0000000e+00
   3.1700000e-01   0.0000000e+00
   3.1800000e-01   0.0000000e+00
   3.1900000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.2100000e-01   0.0000000e+00
   3.2200000e-01   0.0000000e+00
   3.2300000e-01   0.0000000e+00
   3.2400000e-01   0.0000000e+00
   3.2500000e-01   0.0000000e+00
   3.2600000e-01   0.0000000e+00
   3.2700000e-01   0.0000000e+00
   3.2800000e-01   0.0000000e+00
   3.2900000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.3100000e-01   0.0000000e+00
   3.3200000e-01   0.0000000e+00
   3.3300000e-01   0.0000000e+00
   3.3400000e-01   0.0000000e+00
   3.3500000e-01   0.0000000e+00
   3.3600000e-01   0.0000000e+00
   3.3700000e-01   0.0000000e+00
   3.3800000e-01   0.0000000e+00
   3.3900000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.4100000e-01   0.0000000e+00
   3.4200000e-01   0.0000000e+00
   3.4300000e-01   0.0000000e+00
   3.4400000e-01   0.0000000e+00
   3.4500000e-01   0.0000000e+00
   3.4600000e-01   0.0000000e+00
   3.4700000e-01   0.0000000e+00
   3.4800000e-01   0.0000000e+00
   3.4900000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.5100000e-01   0.0000000e+00
   3.5200000e-01   0.0000000e+00
   3.5300000e-01   0.0000000e+00
   3.5400000e-01   0.0000000e+00
   3.5500000e-01   0.0000000e+00
   3.5600000e-01   0.0000000e+00
   3.5700000e-01   0.0000000e+00
   3.5800000e-01   0.0000000e+00
   3.5900000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.6100000e-01   0.0000000e+00
   3.6200000e-01   0.0000000e+00
   3.6300000e-01   0.0000000e+00
   3.6400000e-01   0.0000000e+00
   3.6500000e-01   0.0000000e+00
   3.6600000e-01   0.0000000e+00
   3.6700000e-01   0.0000000e+00
   3.6800000e-01   0.0000000e+00
   3.6900000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.7100000e-01   0.0000000e+00
   3.7200000e-01   0.0000000e+00
   3.7300000e-01   0.0000000e+00
   3.7400000e-01   0.0000000e+00
   3.7500000e-01   0.0000000e+00
   3.7600000e-01   0.0000000e+00
   3.7700000e-01   0.0000000e+00
   3.7800000e-01   0.0000000e+00
   3.7900000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.8100000e-01   0.0000000e+00
   3.8200000e-01   0.0000000e+00
   3.8300000e-01   0.0000000e+00
   3.8400000e-01   0.0000000e+00
   3.8500000e-01   0.0000000e+00
   3.8600000e-01   0.0000000e+00
   3.8700000e-01   0.0000000e+00
   3.8800000e-01   0.0000000e+00
   3.8900000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   3.9100000e-01   0.0000000e+00
   3.9200000e-01   0.0000000e+00
   3.9300000e-01   0.0000000e+00
   3.9400000e-01   0.0000000e+00
   3.9500000e-01   0.0000000e+00
   3.9600000e-01   0.0000000e+00
   3.9700000e-01   0.0000000e+00
   3.9800000e-01   0.0000000e+00
   3.9900000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.0100000e-01   0.0000000e+00
   4.0200000e-01   0.0000000e+00
   4.0300000e-01   0.0000000e+00
   4.0400000e-01   0.0000000e+00
   4.0500000e-01   0.0000000e+00
   4.0600000e-01   0.0000000e+00
   4.0700000e-01   0.0000000e+00
   4.0800000e-01   0.0000000e+00
   4.0900000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.1100000e-01   0.0000000e+00
   4.1200000e-01   0.0000000e+00
   4.1300000e-01   0.0000000e+00
   4.1400000e-01   0.0000000e+00
   4.1500000e-01   0.0000000e+00
   4.1600000e-01   0.0000000e+00
   4.1700000e-01   0.0000000e+00
   4.1800000e-01   0.0000000e+00
   4.1900000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.2100000e-01   0.0000000e+00
   4.2200000e-01   0.0000000e+00
   4.2300000e-01   0.0000000e+00
   4.2400000e-01   0.0000000e+00
   4.2500000e-01   0.0000000e+00
   4.2600000e-01   0.0000000e+00
   4.2700000e-01   0.0000000e+00
   4.2800000e-01   0.0000000e+00
   4.2900000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.3100000e-01   0.0000000e+00
   4.3200000e-01   0.0000000e+00
   4.3300000e-01   0.0000000e+00
   4.3400000e-01   0.0000000e+00
   4.3500000e-01   0.0000000e+00
   4.3600000e-01   0.0000000e+00
   4.3700000e-01   0.0000000e+00
   4.3800000e-01   0.0000000e+00
   4.3900000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.4100000e-01   0.0000000e+00
   4.4200000e-01   0.0000000e+00
   4.4300000e-01   0.0000000e+00
   4.4400000e-01   0.0000000e+00
   4.4500000e-01   0.0000000e+00
   4.4600000e-01   0.0000000e+00
   4.4700000e-01   0.0000000e+00
   4.4800000e-01   0.0000000e+00
   4.4900000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.5100000e-01   0.0000000e+00
   4.5200000e-01   0.0000000e+00
   4.5300000e-01   0.0000000e+00
   4.5400000e-01   0.0000000e+00
   4.5500000e-01   0.0000000e+00
   4.5600000e-01   0.0000000e+00
   4.5700000e-01   0.0000000e+00
   4.5800000e-01   0.0000000e+00
   4.5900000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.6100000e-01   0.0000000e+00
   4.6200000e-01   0.0000000e+00
   4.6300000e-01   0.0000000e+00
   4.6400000e-01   0.0000000e+00
   4.6500000e-01   0.0000000e+00
   4.6600000e-01   0.0000000e+00
   4.6700000e-01   0.0000000e+00
   4.6800000e-01   0.0000000e+00
   4.6900000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.7100000e-01   0.0000000e+00
   4.7200000e-01   0.0000000e+00
   4.7300000e-01   0.0000000e+00
   4.7400000e-01   0.0000000e+00
   4.7500000e-01   0.0000000e+00
   4.7600000e-01   0.0000000e+00
   4.7700000e-01   0.0000000e+00
   4.7800000e-01   0.0000000e+00
   4.7900000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.8100000e-01   0.0000000e+00
   4.8200000e-01   0.0000000e+00
   4.8300000e-01   0.0000000e+00
   4.8400000e-01   0.0000000e+00
   4.8500000e-01   0.0000000e+00
   4.8600000e-01   0.0000000e+00
   4.8700000e-01   0.0000000e+00
   4.8800000e-01   0.0000000e+00
   4.8900000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   4.9100000e-01   0.0000000e+00
   4.9200000e-01   0.0000000e+00
   4.9300000e-01   0.0000000e+00
   4.9400000e-01   0.0000000e+00
   4.9500000e-01   0.0000000e+00
   4.9600000e-01   0.0000000e+00
   4.9700000e-01   0.0000000e+00
   4.9800000e-01   0.0000000e+00
   4.9900000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.0100000e-01   1.0000000e-03
   5.0200000e-01   2.0000000e-03
   5.0300000e-01   3.0000000e-03
   5.0400000e-01   4.0000000e-03
   5.0500000e-01   5.0000000e-03
   5.0600000e-01   6.0000000e-03
   5.0700000e-01   7.0000000e-03
   5.0800000e-01   8.0000000e-03
   5.0900000e-01   9.0000000e-03
   5.1000000e-01   1.0000000e-02
   5.1100000e-01   1.1000000e-02
   5.1200000e-01   1.2000000e-02
   5.1300000e-01   1.3000000e-02
   5.1400000e-01   1.4000000e-02
   5.1500000e-01   1.5000000e-02
   5.1600000e-01   1.6000000e-02
   5.1700000e-01   1.7000000e-02
   5.1800000e-01   1.8000000e-02
   5.1900000e-01   1.9000000e-02
   5.2000000e-01   2.0000000e-02
   5.2100000e-01   2.1000000e-02
   5.2200000e-01   2.2000000e-02
   5.2300000e-01   2.3000000e-02
   5.2400000e-01   2.4000000e-02
   5.2500000e-01   2.5000000e-02
   5.2600000e-01   2.6000000e-02
   5.2700000e-01   2.7000000e-02
   5.2800000e-01   2.8000000e-02
   5.2900000e-01   2.9000000e-02
   5.3000000e-01   3.0000000e-02
   5.3100000e-01   3.1000000e-02
   5.3200000e-01   3.2000000e-02
   5.3300000e-01   3.3000000e-02
   5.3400000e-01   3.4000000e-02
   5.3500000e-01   3.5000000e-02
   5.3600000e-01   3.6000000e-02
   5.3700000e-01   3.7000000e-02
   5.3800000e-01   3.8000000e-02
   5.3900000e-01   3.9000000e-02
   5.4000000e-01   4.0000000e-02
   5.4100000e-01   4.1000000e-02
   5.4200000e-01   4.2000000e-02
   5.4300000e-01   4.3000000e-02
   5.4400000e-01   4.4000000e-02
   5.4500000e-01   4.5000000e-02
   5.4600000e-01   4.6000000e-02
   5.4700000e-01   4.7000000e-02
   5.4800000e-01   4.8000000e-02
   5.4900000e-01   4.9000000e-02
   5.5000000e-01   5.0000000e-02
   5.5100000e-01   5.1000000e-02
   5.5200000e-01   5.2000000e-02
   5.5300000e-01   5.3000000e-02
   5.5400000e-01   5.4000000e-02
   5.5500000e-01   5.5000000e-02
   5.5600000e-01   5.6000000e-02
   5.5700000e-01   5.7000000e-02
   5.5800000e-01   5.8000000e-02
   5.5900000e-01   5.9000000e-02
   5.6000000e-01   6.0000000e-02
   5.6100000e-01   6.1000000e-02
   5.6200000e-01   6.2000000e-02
   5.6300000e-01   6.3000000e-02
   5.6400000e-01   6.4000000e-02
   5.6500000e-01   6.5000000e-02
   5.6600000e-01   6.6000000e-02
   5.6700000e-01   6.7000000e-02
   5.6800000e-01   6.8000000e-02
   5.6900000e-01   6.9000000e-02
   5.7000000e-01   7.0000000e-02
   5.7100000e-01   7.1000000e-02
   5.7200000e-01   7.2000000e-02
   5.7300000e-01   7.3000000e-02
   5.7400000e-01   7.4000000e-02
   5.7500000e-01   7.5000000e-02
   5.7600000e-01   7.6000000e-02
   5.7700000e-01   7.7000000e-02
   5.7800000e-01   7.8000000e-02
   5.7900000e-01   7.9000000e-02
   5.8000000e-01   8.0000000e-02
   5.8100000e-01   8.1000000e-02
   5.8200000e-01   8.2000000e-02
   5.8300000e-01   8.3000000e-02
   5.8400000e-01   8.4000000e-02
   5.8500000e-01   8.5000000e-02
   5.8600000e-01   8.6000000e-02
   5.8700000e-01   8.7000000e-02
   5.8800000e-01   8.8000000e-02
   5.8900000e-01   8.9000000e-02
   5.9000000e-01   9.0000000e-02
   5.9100000e-01   9.1000000e-02
   5.9200000e-01   9.2000000e-02
   5.9300000e-01   9.3000000e-02
   5.9400000e-01   9.4000000e-02
   5.9500000e-01   9.5000000e-02
   5.9600000e-01   9.6000000e-02
   5.9700000e-01   9.7000000e-02
   5.9800000e-01   9.8000000e-02
   5.9900000e-01   9.9000000e-02
   6.0000000e-01   1.0000000e-01
   6.0100000e-01   1.0100000e-01
   6.0200000e-01   1.0200000e-01
   6.0300000e-01   1.0300000e-01
   6.0400000e-01   1.0400000e-01
   6.0500000e-01   1.0500000e-01
   6.0600000e-01   2.5000000e-01
   6.0700000e-01   2.5000000e-01
   6.0800000e-01   2.5000000e-01
   6.0900000e-01   2.5000000e-01
   6.1000000e-01   2.5000000e-01
   6.1100000e-01   2.5000000e-01
   6.1200000e-01   2.5000000e-01
   6.1300000e-01   2.5000000e-01
   6.1400000e-01   2.5000000e-01
   6.1500000e-01   2.5000000e-01
   6.1600000e-01   2.5000000e-01
   6.1700000e-01   2.5000000e-01
   6.1800000e-01   2.5000000e-01
   6.1900000e-01   2.5000000e-01
   6.2000000e-01   2.5000000e-01
   6.2100000e-01   2.5000000e-01
   6.2200000e-01   2.5000000e-01
   6.2300000e-01   2.5000000e-01
   6.2400000e-01   2.5000000e-01
   6.2500000e-01   2.5000000e-01
   6.2600000e-01   2.5000000e-01
   6.2700000e-01   2.5000000e-01
   6.2800000e-01   2.5000000e-01
   6.2900000e-01   2.5000000e-01
   6.3000000e-01   2.5000000e-01
   6.3100000e-01   2.5000000e-01
   6.3200000e-01   2.5000000e-01
   6.3300000e-01   2.5000000e-01
   6.3400000e-01   2.5000000e-01
   6.3500000e-01   2.5000000e-01
   6.3600000e-01   2.5000000e-01
   6.3700000e-01   2.5000000e-01
   6.3800000e-01   2.5000000e-01
   6.3900000e-01   2.5000000e-01
   6.4000000e-01   2.5000000e-01
   6.4100000e-01   2.5000000e-01
   6.4200000e-01   2.5000000e-01
   6.4300000e-01   2.5000000e-01
   6.4400000e-01   2.5000000e-01
   6.4500000e-01   2.5000000e-01
   6.4600000e-01   2.5000000e-01
   6.4700000e-01   2.5000000e-01
   6.4800000e-01   2.5000000e-01
   6.4900000e-01   2.5000000e-01
   6.5000000e-01   2.5000000e-01
   6.5100000e-01   2.5000000e-01
   6.5200000e-01   2.5000000e-01
   6.5300000e-01   2.5000000e-01
   6.5400000e-01   2.5000000e-01
   6.5500000e-01   2.5000000e-01
   6.5600000e-01   2.5000000e-01
   6.5700000e-01   2.5000000e-01
   6.5800000e-01   2.5000000e-01
   6.5900000e-01   2.5000000e-01
   6.6000000e-01   2.5000000e-01
   6.6100000e-01   2.5000000e-01
   6.6200000e-01   2.5000000e-01
   6.6300000e-01   2.5000000e-01
   6.6400000e-01   2.5000000e-01
   6.6500000e-01   2.5000000e-01
   6.6600000e-01   2.5000000e-01
   6.6700000e-01   2.5000000e-01
   6.6800000e-01   2.5000000e-01
   6.6900000e-01   2.5000000e-01
   6.7000000e-01   2.5000000e-01
   6.7100000e-01   2.5000000e-01
   6.7200000e-01   2.5000000e-01
   6.7300000e-01   2.5000000e-01
   6.7400000e-01   2.5000000e-01
   6.7500000e-01   2.5000000e-01
   6.7600000e-01   2.5000000e-01
   6.7700000e-01   2.5000000e-01
   6.7800000e-01   2.5000000e-01
   6.7900000e-01   2.5000000e-01
   6.8000000e-01   2.5000000e-01
   6.8100000e-01   2.5000000e-01
   6.8200000e-01   2.5000000e-01
   6.8300000e-01   2.5000000e-01
   6.8400000e-01   2.5000000e-01
   6.8500000e-01   2.5000000e-01
   6.8600000e-01   2.5000000e-01
   6.8700000e-01   2.5000000e-01
   6.8800000e-01   2.5000000e-01
   6.8900000e-01   2.5000000e-01
   6.9000000e-01   2.5000000e-01
   6.9100000e-01   2.5000000e-01
   6.9200000e-01   2.5000000e-01
   6.9300000e-01   2.5000000e-01
   6.9400000e-01   2.5000000e-01
   6.9500000e-01   2.5000000e-01
   6.9600000e-01   2.5000000e-01
   6.9700000e-01   2.5000000e-01
   6.9800000e-01   2.5000000e-01
   6.9900000e-01   2.5000000e-01
   7.0000000e-01   2.5000000e-01
   7.0100000e-01   2.5000000e-01
   7.0200000e-01   2.5000000e-01
   7.0300000e-01   2.5000000e-01
   7.0400000e-01   2.5000000e-01
   7.0500000e-01   2.5000000e-01
   7.0600000e-01   2.5000000e-01
   7.0700000e-01   2.5000000e-01
   7.0800000e-01   2.5000000e-01
   7.0900000e-01   2.5000000e-01
   7.1000000e-01   2.5000000e-01
   7.1100000e-01   2.5000000e-01
   7.1200000e-01   2.5000000e-01
   7.1300000e-01   2.5000000e-01
   7.1400000e-01   2.5000000e-01
   7.1500000e-01   2.5000000e-01
   7.1600000e-01   2.5000000e-01
   7.1700000e-01   2.5000000e-01
   7.1800000e-01   2.5000000e-01
   7.1900000e-01   2.5000000e-01
   7.2000000e-01   2.5000000e-01
   7.2100000e-01   2.5000000e-01
   7.2200000e-01   2.5000000e-01
   7.2300000e-01   2.5000000e-01
   7.2400000e-01   2.5000000e-01
   7.2500000e-01   2.5000000e-01
   7.2600000e-01   2.5000000e-01
   7.2700000e-01   2.5000000e-01
   7.2800000e-01   2.5000000e-01
   7.2900000e-01   2.5000000e-01
   7.3000000e-01   2.5000000e-01
   7.3100000e-01   2.5000000e-01
   7.3200000e-01   2.5000000e-01
   7.3300000e-01   2.5000000e-01
   7.3400000e-01   2.5000000e-01
   7.3500000e-01   2.5000000e-01
   7.3600000e-01   2.5000000e-01
   7.3700000e-01   2.5000000e-01
   7.3800000e-01   2.5000000e-01
   7.3900000e-01   2.5000000e-01
   7.4000000e-01   2.5000000e-01
   7.4100000e-01   2.5000000e-01
   7.4200000e-01   2.5000000e-01
   7.4300000e-01   2.5000000e-01
   7.4400000e-01   2.5000000e-01
   7.4500000e-01   2.5000000e-01
   7.4600000e-01   2.5000000e-01
   7.4700000e-01   2.5000000e-01
   7.4800000e-01   2.5000000e-01
   7.4900000e-01   2.5000000e-01
   7.5000000e-01   2.5000000e-01
   7.5100000e-01   2.5000000e-01
   7.5200000e-01   2.5000000e-01
   7.5300000e-01   2.5000000e-01
   7.5400000e-01   2.5000000e-01
   7.5500000e-01   2.5000000e-01
   7.5600000e-01   2.5000000e-01
   7.5700000e-01   2.5000000e-01
   7.5800000e-01   2.5000000e-01
   7.5900000e-01   2.5000000e-01
   7.6000000e-01   2.5000000e-01
   7.6100000e-01   2.5000000e-01
   7.6200000e-01   2.5000000e-01
   7.6300000e-01   2.5000000e-01
   7.6400000e-01   2.5000000e-01
   7.6500000e-01   2.5000000e-01
   7.6600000e-01   2.5000000e-01
   7.6700000e-01   2.5000000e-01
   7.6800000e-01   2.5000000e-01
   7.6900000e-01   2.5000000e-01
   7.7000000e-01   2.5000000e-01
   7.7100000e-01   2.5000000e-01
   7.7200000e-01   2.5000000e-01
   7.7300000e-01   2.5000000e-01
   7.7400000e-01   2.5000000e-01
   7.7500000e-01   2.5000000e-01
   7.7600000e-01   2.5000000e-01
   7.7700000e-01   2.5000000e-01
   7.7800000e-01   2.5000000e-01
   7.7900000e-01   2.5000000e-01
   7.8000000e-01   2.5000000e-01
   7.8100000e-01   2.5000000e-01
   7.8200000e-01   2.5000000e-01
   7.8300000e-01   2.5000000e-01
   7.8400000e-01   2.5000000e-01
   7.8500000e-01   2.5000000e-01
   7.8600000e-01   2.5000000e-01
   7.8700000e-01   2.5000000e-01
   7.8800000e-01   2.5000000e-01
   7.8900000e-01   2.5000000e-01
   7.9000000e-01   2.5000000e-01
   7.9100000e-01   2.5000000e-01
   7.9200000e-01   2.5000000e-01
   7.9300000e-01   2.5000000e-01
   7.9400000e-01   2.5000000e-01
   7.9500000e-01   2.5000000e-01
   7.9600000e-01   2.5000000e-01
   7.9700000e-01   2.5000000e-01
   7.9800000e-01   2.5000000e-01
   7.9900000e-01   2.5000000e-01
   8.0000000e-01   2.5000000e-01
   8.0100000e-01   2.5000000e-01
   8.0200000e-01   2.5000000e-01
   8.0300000e-01   2.5000000e-01
   8.0400000e-01   2.5000000e-01
   8.0500000e-01   2.5000000e-01
   8.0600000e-01   2.5000000e-01
   8.0700000e-01   2.5000000e-01
   8.0800000e-01   2.5000000e-01
   8.0900000e-01   2.5000000e-01
   8.1000000e-01   2.5000000e-01
   8.1100000e-01   2.5000000e-01
   8.1200000e-01   2.5000000e-01
   8.1300000e-01   2.5000000e-01
   8.1400000e-01   2.5000000e-01
   8.1500000e-01   2.5000000e-01
   8.1600000e-01   2.5000000e-01
   8.1700000e-01   2.5000000e-01
   8.1800000e-01   2.5000000e-01
   8.1900000e-01   2.5000000e-01
   8.2000000e-01   2.5000000e-01
   8.2100000e-01   2.5000000e-01
   8.2200000e-01   2.5000000e-01
   8.2300000e-01   2.5000000e-01
   8.2400000e-01   2.5000000e-01
   8.2500000e-01   2.5000000e-01
   8.2600000e-01   2.5000000e-01
   8.2700000e-01   2.5000000e-01
   8.2800000e-01   2.5000000e-01
   8.2900000e-01   2.5000000e-01
   8.3000000e-01   2.5000000e-01
   8.3100000e-01   2.5000000e-01
   8.3200000e-01   2.5000000e-01
   8.3300000e-01   2.5000000e-01
   8.3400000e-01   2.5000000e-01
   8.3500000e-01   2.5000000e-01
   8.3600000e-01   2.5000000e-01
   8.3700000e-01   2.5000000e-01
   8.3800000e-01   2.5000000e-01
   8.3900000e-01   2.5000000e-01
   8.4000000e-01   2.5000000e-01
   8.4100000e-01   2.5000000e-01
   8.4200000e-01   2.5000000e-01
   8.4300000e-01   2.5000000e-01
   8.4400000e-01   2.5000000e-01
   8.4500000e-01   2.5000000e-01
   8.4600000e-01   2.5000000e-01
   8.4700000e-01   2.5000000e-01
   8.4800000e-01   2.5000000e-01
   8.4900000e-01   2.5000000e-01
   8.5000000e-01   2.5000000e-01
   8.5100000e-01   2.5000000e-01
   8.5200000e-01   2.5000000e-01
   8.5300000e-01   2.5000000e-01
   8.5400000e-01   2.5000000e-01
   8.5500000e-01   2.5000000e-01
   8.5600000e-01   2.5000000e-01
   8.5700000e-01   2.5000000e-01
   8.5800000e-01   2.5000000e-01
   8.5900000e-01   2.5000000e-01
   8.6000000e-01   2.5000000e-01
   8.6100000e-01   2.5000000e-01
   8.6200000e-01   2.5000000e-01
   8.6300000e-01   2.5000000e-01
   8.6400000e-01   2.5000000e-01
   8.6500000e-01   2.5000000e-01
   8.6600000e-01   2.5000000e-01
   8.6700000e-01   2.5000000e-01
   8.6800000e-01   2.5000000e-01
   8.6900000e-01   2.5000000e-01
   8.7000000e-01   2.5000000e-01
   8.7100000e-01   2.5000000e-01
   8.7200000e-01   2.5000000e-01
   8.7300000e-01   2.5000000e-01
   8.7400000e-01   2.5000000e-01
   8.7500000e-01   2.5000000e-01
   8.7600000e-01   2.5000000e-01
   8.7700000e-01   2.5000000e-01
   8.7800000e-01   2.5000000e-01
   8.7900000e-01   2.5000000e-01
   8.8000000e-01   2.5000000e-01
   8.8100000e-01   2.5000000e-01
   8.8200000e-01   2.5000000e-01
   8.8300000e-01   2.5000000e-01
   8.8400000e-01   2.5000000e-01
   8.8500000e-01   2.5000000e-01
   8.8600000e-01   2.5000000e-01
   8.8700000e-01   2.5000000e-01
   8.8800000e-01   2.5000000e-01
   8.8900000e-01   2.5000000e-01
   8.9000000e-01   2.5000000e-01
   8.9100000e-01   2.5000000e-01
   8.9200000e-01   2.5000000e-01
   8.9300000e-01   2.5000000e-01
   8.9400000e-01   2.5000000e-01
   8.9500000e-01   2.5000000e-01
   8.9600000e-01   2.5000000e-01
   8.9700000e-01   2.5000000e-01
   8.9800000e-01   2.5000000e-01
   8.9900000e-01   2.5000000e-01
   9.0000000e-01   2.5000000e-01
   9.0100000e-01   2.5000000e-01
   9.0200000e-01   2.5000000e-01
   9.0300000e-01   2.5000000e-01
   9.0400000e-01   2.5000000e-01
   9.0500000e-01   2.5000000e-01
   9.0600000e-01   2.5000000e-01
   9.0700000e-01   2.5000000e-01
   9.0800000e-01   2.5000000e-01
   9.0900000e-01   2.5000000e-01
   9.1000000e-01   2.5000000e-01
   9.1100000e-01   2.5000000e-01
   9.1200000e-01   2.5000000e-01
   9.1300000e-01   2.5000000e-01
   9.1400000e-01   2.5000000e-01
   9.1500000e-01   2.5000000e-01
   9.1600000e-01   2.5000000e-01
   9.1700000e-01   2.5000000e-01
   9.1800000e-01   2.5000000e-01
   9.1900000e-01   2.5000000e-01
   9.2000000e-01   2.5000000e-01
   9.2100000e-01   2.5000000e-01
   9.2200000e-01   2.5000000e-01
   9.2300000e-01   2.5000000e-01
   9.2400000e-01   2.5000000e-01
   9.2500000e-01   2.5000000e-01
   9.2600000e-01   2.5000000e-01
   9.2700000e-01   2.5000000e-01
   9.2800000e-01   2.5000000e-01
   9.2900000e-01   2.5000000e-01
   9.3000000e-01   2.5000000e-01
   9.3100000e-01   2.5000000e-01
   9.3200000e-01   2.5000000e-01
   9.3300000e-01   2.5000000e-01
   9.3400000e-01   2.5000000e-01
   9.3500000e-01   2.5000000e-01
   9.3600000e-01   2.5000000e-01
   9.3700000e-01   2.5000000e-01
   9.3800000e-01   2.5000000e-01
   9.3900000e-01   2.5000000e-01
   9.4000000e-01   2.5000000e-01
   9.4100000e-01   2.5000000e-01
   9.4200000e-01   2.5000000e-01
   9.4300000e-01   2.5000000e-01
   9.4400000e-01   2.5000000e-01
   9.4500000e-01   2.5000000e-01
   9.4600000e-01   2.5000000e-01
   9.4700000e-01   2.5000000e-01
   9.4800000e-01   2.5000000e-01
   9.4900000e-01   2.5000000e-01
   9.5000000e-01   2.5000000e-01
   9.5100000e-01   2.5000000e-01
   9.5200000e-01   2.5000000e-01
   9.5300000e-01   2.5000000e-01
   9.5400000e-01   2.5000000e-01
   9.5500000e-01   2.5000000e-01
   9.5600000e-01   2.5000000e-01
   9.5700000e-01   2.5000000e-01
   9.5800000e-01   2.5000000e-01
   9.5900000e-01   2.5000000e-01
   9.6000000e-01   2.5000000e-01
   9.6100000e-01   2.5000000e-01
   9.6200000e-01   2.5000000e-01
   9.6300000e-01   2.5000000e-01
   9.6400000e-01   2.5000000e-01
   9.6500000e-01   2.5000000e-01
   9.6600000e-01   2.5000000e-01
   9.6700000e-01   2.5000000e-01
   9.6800000e-01   2.5000000e-01
   9.6900000e-01   2.5000000e-01
   9.7000000e-01   2.5000000e-01
   9.7100000e-01   2.5000000e-01
   9.7200000e-01   2.5000000e-01
   9.7300000e-01   2.5000000e-01
   9.7400000e-01   2.5000000e-01
   9.7500000e-01   2.5000000e-01
   9.7600000e-01   2.5000000e-01
   9.7700000e-01   2.5000000e-01
   9.7800000e-01   2.5000000e-01
   9.7900000e-01   2.5000000e-01
   9.8000000e-01   2.5000000e-01
   9.8100000e-01   2.5000000e-01
   9.8200000e-01   2.5000000e-01
   9.8300000e-01   2.5000000e-01
   9.8400000e-01   2.5000000e-01
   9.8500000e-01   2.5000000e-01
   9.8600000e-01   2.5000000e-01
   9.8700000e-01   2.5000000e-01
   9.8800000e-01   2.5000000e-01
   9.8900000e-01   2.5000000e-01
   9.9000000e-01   2.5000000e-01
   9.9100000e-01   2.5000000e-01
   9.9200000e-01   2.5000000e-01
   9.9300000e-01   2.5000000e-01
   9.9400000e-01   2.5000000e-01
   9.9500000e-01   2.5000000e-01
   9.9600000e-01   2.5000000e-01
   9.9700000e-01   2.5000000e-01
   9.9800000e-01   2.5000000e-01
   9.9900000e-01   2.5000000e-01
   1.0000000e+00   2.5000000e-01


==> resall2.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   1.0000000e-03
   2.5200000e-01   2.0000000e-03
   2.5300000e-01   3.0000000e-03
   2.5400000e-01   4.0000000e-03
   2.5500000e-01   5.0000000e-03
   2.5600000e-01   6.0000000e-03
   2.5700000e-01   7.0000000e-03
   2.5800000e-01   8.0000000e-03
   2.5900000e-01   9.0000000e-03
   2.6000000e-01   1.0000000e-02
   2.6100000e-01   1.1000000e-02
   2.6200000e-01   1.2000000e-02
   2.6300000e-01   1.3000000e-02
   2.6400000e-01   1.4000000e-02
   2.6500000e-01   1.5000000e-02
   2.6600000e-01   1.6000000e-02
   2.6700000e-01   1.7000000e-02
   2.6800000e-01   1.8000000e-02
   2.6900000e-01   1.9000000e-02
   2.7000000e-01   2.0000000e-02
   2.7100000e-01   2.1000000e-02
   2.7200000e-01   2.2000000e-02
   2.7300000e-01   2.3000000e-02
   2.7400000e-01   2.4000000e-02
   2.7500000e-01   2.5000000e-02
   2.7600000e-01   2.6000000e-02
   2.7700000e-01   2.7000000e-02
   2.7800000e-01   2.8000000e-02
   2.7900000e-01   2.9000000e-02
   2.8000000e-01   3.0000000e-02
   2.8100000e-01   3.1000000e-02
   2.8200000e-01   3.2000000e-02
   2.8300000e-01   3.3000000e-02
   2.8400000e-01   3.4000000e-02
   2.8500000e-01   3.5000000e-02
   2.8600000e-01   3.6000000e-02
   2.8700000e-01   3.7000000e-02
   2.8800000e-01   3.8000000e-02
   2.8900000e-01   3.9000000e-02
   2.9000000e-01   4.0000000e-02
   2.9100000e-01   4.1000000e-02
   2.9200000e-01   4.2000000e-02
   2.9300000e-01   4.3000000e-02
   2.9400000e-01   4.4000000e-02
   2.9500000e-01   4.5000000e-02
   2.9600000e-01   4.6000000e-02
   2.9700000e-01   4.7000000e-02
   2.9800000e-01   4.8000000e-02
   2.9900000e-01   4.9000000e-02
   3.0000000e-01   5.0000000e-02
   3.0100000e-01   5.1000000e-02
   3.0200000e-01   5.2000000e-02
   3.0300000e-01   5.3000000e-02
   3.0400000e-01   5.4000000e-02
   3.0500000e-01   5.5000000e-02
   3.0600000e-01   5.6000000e-02
   3.0700000e-01   5.7000000e-02
   3.0800000e-01   5.8000000e-02
   3.0900000e-01   5.9000000e-02
   3.1000000e-01   6.0000000e-02
   3.1100000e-01   6.1000000e-02
   3.1200000e-01   6.2000000e-02
   3.1300000e-01   6.3000000e-02
   3.1400000e-01   6.4000000e-02
   3.1500000e-01   6.5000000e-02
   3.1600000e-01   6.6000000e-02
   3.1700000e-01   6.7000000e-02
   3.1800000e-01   6.8000000e-02
   3.1900000e-01   6.9000000e-02
   3.2000000e-01   7.0000000e-02
   3.2100000e-01   2.5000000e-01
   3.2200000e-01   2.5000000e-01
   3.2300000e-01   2.5000000e-01
   3.2400000e-01   2.5000000e-01
   3.2500000e-01   2.5000000e-01
   3.2600000e-01   2.5000000e-01
   3.2700000e-01   2.5000000e-01
   3.2800000e-01   2.5000000e-01
   3.2900000e-01   2.5000000e-01
   3.3000000e-01   2.5000000e-01
   3.3100000e-01   2.5000000e-01
   3.3200000e-01   2.5000000e-01
   3.3300000e-01   2.5000000e-01
   3.3400000e-01   2.5000000e-01
   3.3500000e-01   2.5000000e-01
   3.3600000e-01   2.5000000e-01
   3.3700000e-01   2.5000000e-01
   3.3800000e-01   2.5000000e-01
   3.3900000e-01   2.5000000e-01
   3.4000000e-01   2.5000000e-01
   3.4100000e-01   2.5000000e-01
   3.4200000e-01   2.5000000e-01
   3.4300000e-01   2.5000000e-01
   3.4400000e-01   2.5000000e-01
   3.4500000e-01   2.5000000e-01
   3.4600000e-01   2.5000000e-01
   3.4700000e-01   2.5000000e-01
   3.4800000e-01   2.5000000e-01
   3.4900000e-01   2.5000000e-01
   3.5000000e-01   2.5000000e-01
   3.5100000e-01   2.5000000e-01
   3.5200000e-01   2.5000000e-01
   3.5300000e-01   2.5000000e-01
   3.5400000e-01   2.5000000e-01
   3.5500000e-01   2.5000000e-01
   3.5600000e-01   2.5000000e-01
   3.5700000e-01   2.5000000e-01
   3.5800000e-01   2.5000000e-01
   3.5900000e-01   2.5000000e-01
   3.6000000e-01   2.5000000e-01
   3.6100000e-01   2.5000000e-01
   3.6200000e-01   2.5000000e-01
   3.6300000e-01   2.5000000e-01
   3.6400000e-01   2.5000000e-01
   3.6500000e-01   2.5000000e-01
   3.6600000e-01   2.5000000e-01
   3.6700000e-01   2.5000000e-01
   3.6800000e-01   2.5000000e-01
   3.6900000e-01   2.5000000e-01
   3.7000000e-01   2.5000000e-01
   3.7100000e-01   2.5000000e-01
   3.7200000e-01   2.5000000e-01
   3.7300000e-01   2.5000000e-01
   3.7400000e-01   2.5000000e-01
   3.7500000e-01   2.5000000e-01
   3.7600000e-01   2.5000000e-01
   3.7700000e-01   2.5000000e-01
   3.7800000e-01   2.5000000e-01
   3.7900000e-01   2.5000000e-01
   3.8000000e-01   2.5000000e-01
   3.8100000e-01   2.5000000e-01
   3.8200000e-01   2.5000000e-01
   3.8300000e-01   2.5000000e-01
   3.8400000e-01   2.5000000e-01
   3.8500000e-01   2.5000000e-01
   3.8600000e-01   2.5000000e-01
   3.8700000e-01   2.5000000e-01
   3.8800000e-01   2.5000000e-01
   3.8900000e-01   2.5000000e-01
   3.9000000e-01   2.5000000e-01
   3.9100000e-01   2.5000000e-01
   3.9200000e-01   2.5000000e-01
   3.9300000e-01   2.5000000e-01
   3.9400000e-01   2.5000000e-01
   3.9500000e-01   2.5000000e-01
   3.9600000e-01   2.5000000e-01
   3.9700000e-01   2.5000000e-01
   3.9800000e-01   2.5000000e-01
   3.9900000e-01   2.5000000e-01
   4.0000000e-01   2.5000000e-01
   4.0100000e-01   2.5000000e-01
   4.0200000e-01   2.5000000e-01
   4.0300000e-01   2.5000000e-01
   4.0400000e-01   2.5000000e-01
   4.0500000e-01   2.5000000e-01
   4.0600000e-01   2.5000000e-01
   4.0700000e-01   2.5000000e-01
   4.0800000e-01   2.5000000e-01
   4.0900000e-01   2.5000000e-01
   4.1000000e-01   2.5000000e-01
   4.1100000e-01   2.5000000e-01
   4.1200000e-01   2.5000000e-01
   4.1300000e-01   2.5000000e-01
   4.1400000e-01   2.5000000e-01
   4.1500000e-01   2.5000000e-01
   4.1600000e-01   2.5000000e-01
   4.1700000e-01   2.5000000e-01
   4.1800000e-01   2.5000000e-01
   4.1900000e-01   2.5000000e-01
   4.2000000e-01   2.5000000e-01
   4.2100000e-01   2.5000000e-01
   4.2200000e-01   2.5000000e-01
   4.2300000e-01   2.5000000e-01
   4.2400000e-01   2.5000000e-01
   4.2500000e-01   2.5000000e-01
   4.2600000e-01   2.5000000e-01
   4.2700000e-01   2.5000000e-01
   4.2800000e-01   2.5000000e-01
   4.2900000e-01   2.5000000e-01
   4.3000000e-01   2.5000000e-01
   4.3100000e-01   2.5000000e-01
   4.3200000e-01   2.5000000e-01
   4.3300000e-01   2.5000000e-01
   4.3400000e-01   2.5000000e-01
   4.3500000e-01   2.5000000e-01
   4.3600000e-01   2.5000000e-01
   4.3700000e-01   2.5000000e-01
   4.3800000e-01   2.5000000e-01
   4.3900000e-01   2.5000000e-01
   4.4000000e-01   2.5000000e-01
   4.4100000e-01   2.5000000e-01
   4.4200000e-01   2.5000000e-01
   4.4300000e-01   2.5000000e-01
   4.4400000e-01   2.5000000e-01
   4.4500000e-01   2.5000000e-01
   4.4600000e-01   2.5000000e-01
   4.4700000e-01   2.5000000e-01
   4.4800000e-01   2.5000000e-01
   4.4900000e-01   2.5000000e-01
   4.5000000e-01   2.5000000e-01
   4.5100000e-01   2.5000000e-01
   4.5200000e-01   2.5000000e-01
   4.5300000e-01   2.5000000e-01
   4.5400000e-01   2.5000000e-01
   4.5500000e-01   2.5000000e-01
   4.5600000e-01   2.5000000e-01
   4.5700000e-01   2.5000000e-01
   4.5800000e-01   2.5000000e-01
   4.5900000e-01   2.5000000e-01
   4.6000000e-01   2.5000000e-01
   4.6100000e-01   2.5000000e-01
   4.6200000e-01   2.5000000e-01
   4.6300000e-01   2.5000000e-01
   4.6400000e-01   2.5000000e-01
   4.6500000e-01   2.5000000e-01
   4.6600000e-01   2.5000000e-01
   4.6700000e-01   2.5000000e-01
   4.6800000e-01   2.5000000e-01
   4.6900000e-01   2.5000000e-01
   4.7000000e-01   2.5000000e-01
   4.7100000e-01   2.5000000e-01
   4.7200000e-01   2.5000000e-01
   4.7300000e-01   2.5000000e-01
   4.7400000e-01   2.5000000e-01
   4.7500000e-01   2.5000000e-01
   4.7600000e-01   2.5000000e-01
   4.7700000e-01   2.5000000e-01
   4.7800000e-01   2.5000000e-01
   4.7900000e-01   2.5000000e-01
   4.8000000e-01   2.5000000e-01
   4.8100000e-01   2.5000000e-01
   4.8200000e-01   2.5000000e-01
   4.8300000e-01   2.5000000e-01
   4.8400000e-01   2.5000000e-01
   4.8500000e-01   2.5000000e-01
   4.8600000e-01   2.5000000e-01
   4.8700000e-01   2.5000000e-01
   4.8800000e-01   2.5000000e-01
   4.8900000e-01   2.5000000e-01
   4.9000000e-01   2.5000000e-01
   4.9100000e-01   2.5000000e-01
   4.9200000e-01   2.5000000e-01
   4.9300000e-01   2.5000000e-01
   4.9400000e-01   2.5000000e-01
   4.9500000e-01   2.5000000e-01
   4.9600000e-01   2.5000000e-01
   4.9700000e-01   2.5000000e-01
   4.9800000e-01   2.5000000e-01
   4.9900000e-01   2.5000000e-01
   5.0000000e-01   2.5000000e-01
   5.0100000e-01   2.5100000e-01
   5.0200000e-01   2.5200000e-01
   5.0300000e-01   2.5300000e-01
   5.0400000e-01   2.5400000e-01
   5.0500000e-01   2.5500000e-01
   5.0600000e-01   2.5600000e-01
   5.0700000e-01   2.5700000e-01
   5.0800000e-01   2.5800000e-01
   5.0900000e-01   2.5900000e-01
   5.1000000e-01   2.6000000e-01
   5.1100000e-01   2.6100000e-01
   5.1200000e-01   2.6200000e-01
   5.1300000e-01   2.6300000e-01
   5.1400000e-01   2.6400000e-01
   5.1500000e-01   2.6500000e-01
   5.1600000e-01   2.6600000e-01
   5.1700000e-01   2.6700000e-01
   5.1800000e-01   2.6800000e-01
   5.1900000e-01   2.6900000e-01
   5.2000000e-01   2.7000000e-01
   5.2100000e-01   2.7100000e-01
   5.2200000e-01   2.7200000e-01
   5.2300000e-01   2.7300000e-01
   5.2400000e-01   2.7400000e-01
   5.2500000e-01   2.7500000e-01
   5.2600000e-01   2.7600000e-01
   5.2700000e-01   2.7700000e-01
   5.2800000e-01   2.7800000e-01
   5.2900000e-01   2.7900000e-01
   5.3000000e-01   2.8000000e-01
   5.3100000e-01   2.8100000e-01
   5.3200000e-01   2.8200000e-01
   5.3300000e-01   2.8300000e-01
   5.3400000e-01   2.8400000e-01
   5.3500000e-01   2.8500000e-01
   5.3600000e-01   2.8600000e-01
   5.3700000e-01   2.8700000e-01
   5.3800000e-01   2.8800000e-01
   5.3900000e-01   2.8900000e-01
   5.4000000e-01   2.9000000e-01
   5.4100000e-01   2.9100000e-01
   5.4200000e-01   2.9200000e-01
   5.4300000e-01   2.9300000e-01
   5.4400000e-01   2.9400000e-01
   5.4500000e-01   2.9500000e-01
   5.4600000e-01   2.9600000e-01
   5.4700000e-01   2.9700000e-01
   5.4800000e-01   2.9800000e-01
   5.4900000e-01   2.9900000e-01
   5.5000000e-01   3.0000000e-01
   5.5100000e-01   3.0100000e-01
   5.5200000e-01   3.0200000e-01
   5.5300000e-01   3.0300000e-01
   5.5400000e-01   3.0400000e-01
   5.5500000e-01   3.0500000e-01
   5.5600000e-01   3.0600000e-01
   5.5700000e-01   3.0700000e-01
   5.5800000e-01   3.0800000e-01
   5.5900000e-01   3.0900000e-01
   5.6000000e-01   3.1000000e-01
   5.6100000e-01   3.1100000e-01
   5.6200000e-01   3.1200000e-01
   5.6300000e-01   3.1300000e-01
   5.6400000e-01   3.1400000e-01
   5.6500000e-01   3.1500000e-01
   5.6600000e-01   3.1600000e-01
   5.6700000e-01   3.1700000e-01
   5.6800000e-01   3.1800000e-01
   5.6900000e-01   3.1900000e-01
   5.7000000e-01   3.2000000e-01
   5.7100000e-01   3.2100000e-01
   5.7200000e-01   3.2200000e-01
   5.7300000e-01   3.2300000e-01
   5.7400000e-01   3.2400000e-01
   5.7500000e-01   3.2500000e-01
   5.7600000e-01   3.2600000e-01
   5.7700000e-01   3.2700000e-01
   5.7800000e-01   3.2800000e-01
   5.7900000e-01   3.2900000e-01
   5.8000000e-01   3.3000000e-01
   5.8100000e-01   3.3100000e-01
   5.8200000e-01   3.3200000e-01
   5.8300000e-01   3.3300000e-01
   5.8400000e-01   3.3400000e-01
   5.8500000e-01   3.3500000e-01
   5.8600000e-01   3.3600000e-01
   5.8700000e-01   3.3700000e-01
   5.8800000e-01   3.3800000e-01
   5.8900000e-01   3.3900000e-01
   5.9000000e-01   3.4000000e-01
   5.9100000e-01   3.4100000e-01
   5.9200000e-01   3.4200000e-01
   5.9300000e-01   3.4300000e-01
   5.9400000e-01   3.4400000e-01
   5.9500000e-01   3.4500000e-01
   5.9600000e-01   3.4600000e-01
   5.9700000e-01   3.4700000e-01
   5.9800000e-01   3.4800000e-01
   5.9900000e-01   3.4900000e-01
   6.0000000e-01   3.5000000e-01
   6.0100000e-01   3.5100000e-01
   6.0200000e-01   3.5200000e-01
   6.0300000e-01   3.5300000e-01
   6.0400000e-01   3.5400000e-01
   6.0500000e-01   3.5500000e-01
   6.0600000e-01   5.0000000e-01
   6.0700000e-01   5.0000000e-01
   6.0800000e-01   5.0000000e-01
   6.0900000e-01   5.0000000e-01
   6.1000000e-01   5.0000000e-01
   6.1100000e-01   5.0000000e-01
   6.1200000e-01   5.0000000e-01
   6.1300000e-01   5.0000000e-01
   6.1400000e-01   5.0000000e-01
   6.1500000e-01   5.0000000e-01
   6.1600000e-01   5.0000000e-01
   6.1700000e-01   5.0000000e-01
   6.1800000e-01   5.0000000e-01
   6.1900000e-01   5.0000000e-01
   6.2000000e-01   5.0000000e-01
   6.2100000e-01   5.0000000e-01
   6.2200000e-01   5.0000000e-01
   6.2300000e-01   5.0000000e-01
   6.2400000e-01   5.0000000e-01
   6.2500000e-01   5.0000000e-01
   6.2600000e-01   5.0000000e-01
   6.2700000e-01   5.0000000e-01
   6.2800000e-01   5.0000000e-01
   6.2900000e-01   5.0000000e-01
   6.3000000e-01   5.0000000e-01
   6.3100000e-01   5.0000000e-01
   6.3200000e-01   5.0000000e-01
   6.3300000e-01   5.0000000e-01
   6.3400000e-01   5.0000000e-01
   6.3500000e-01   5.0000000e-01
   6.3600000e-01   5.0000000e-01
   6.3700000e-01   5.0000000e-01
   6.3800000e-01   5.0000000e-01
   6.3900000e-01   5.0000000e-01
   6.4000000e-01   5.0000000e-01
   6.4100000e-01   5.0000000e-01
   6.4200000e-01   5.0000000e-01
   6.4300000e-01   5.0000000e-01
   6.4400000e-01   5.0000000e-01
   6.4500000e-01   5.0000000e-01
   6.4600000e-01   5.0000000e-01
   6.4700000e-01   5.0000000e-01
   6.4800000e-01   5.0000000e-01
   6.4900000e-01   5.0000000e-01
   6.5000000e-01   5.0000000e-01
   6.5100000e-01   5.0000000e-01
   6.5200000e-01   5.0000000e-01
   6.5300000e-01   5.0000000e-01
   6.5400000e-01   5.0000000e-01
   6.5500000e-01   5.0000000e-01
   6.5600000e-01   5.0000000e-01
   6.5700000e-01   5.0000000e-01
   6.5800000e-01   5.0000000e-01
   6.5900000e-01   5.0000000e-01
   6.6000000e-01   5.0000000e-01
   6.6100000e-01   5.0000000e-01
   6.6200000e-01   5.0000000e-01
   6.6300000e-01   5.0000000e-01
   6.6400000e-01   5.0000000e-01
   6.6500000e-01   5.0000000e-01
   6.6600000e-01   5.0000000e-01
   6.6700000e-01   5.0000000e-01
   6.6800000e-01   5.0000000e-01
   6.6900000e-01   5.0000000e-01
   6.7000000e-01   5.0000000e-01
   6.7100000e-01   5.0000000e-01
   6.7200000e-01   5.0000000e-01
   6.7300000e-01   5.0000000e-01
   6.7400000e-01   5.0000000e-01
   6.7500000e-01   5.0000000e-01
   6.7600000e-01   5.0000000e-01
   6.7700000e-01   5.0000000e-01
   6.7800000e-01   5.0000000e-01
   6.7900000e-01   5.0000000e-01
   6.8000000e-01   5.0000000e-01
   6.8100000e-01   5.0000000e-01
   6.8200000e-01   5.0000000e-01
   6.8300000e-01   5.0000000e-01
   6.8400000e-01   5.0000000e-01
   6.8500000e-01   5.0000000e-01
   6.8600000e-01   5.0000000e-01
   6.8700000e-01   5.0000000e-01
   6.8800000e-01   5.0000000e-01
   6.8900000e-01   5.0000000e-01
   6.9000000e-01   5.0000000e-01
   6.9100000e-01   5.0000000e-01
   6.9200000e-01   5.0000000e-01
   6.9300000e-01   5.0000000e-01
   6.9400000e-01   5.0000000e-01
   6.9500000e-01   5.0000000e-01
   6.9600000e-01   5.0000000e-01
   6.9700000e-01   5.0000000e-01
   6.9800000e-01   5.0000000e-01
   6.9900000e-01   5.0000000e-01
   7.0000000e-01   5.0000000e-01
   7.0100000e-01   5.0000000e-01
   7.0200000e-01   5.0000000e-01
   7.0300000e-01   5.0000000e-01
   7.0400000e-01   5.0000000e-01
   7.0500000e-01   5.0000000e-01
   7.0600000e-01   5.0000000e-01
   7.0700000e-01   5.0000000e-01
   7.0800000e-01   5.0000000e-01
   7.0900000e-01   5.0000000e-01
   7.1000000e-01   5.0000000e-01
   7.1100000e-01   5.0000000e-01
   7.1200000e-01   5.0000000e-01
   7.1300000e-01   5.0000000e-01
   7.1400000e-01   5.0000000e-01
   7.1500000e-01   5.0000000e-01
   7.1600000e-01   5.0000000e-01
   7.1700000e-01   5.0000000e-01
   7.1800000e-01   5.0000000e-01
   7.1900000e-01   5.0000000e-01
   7.2000000e-01   5.0000000e-01
   7.2100000e-01   5.0000000e-01
   7.2200000e-01   5.0000000e-01
   7.2300000e-01   5.0000000e-01
   7.2400000e-01   5.0000000e-01
   7.2500000e-01   5.0000000e-01
   7.2600000e-01   5.0000000e-01
   7.2700000e-01   5.0000000e-01
   7.2800000e-01   5.0000000e-01
   7.2900000e-01   5.0000000e-01
   7.3000000e-01   5.0000000e-01
   7.3100000e-01   5.0000000e-01
   7.3200000e-01   5.0000000e-01
   7.3300000e-01   5.0000000e-01
   7.3400000e-01   5.0000000e-01
   7.3500000e-01   5.0000000e-01
   7.3600000e-01   5.0000000e-01
   7.3700000e-01   5.0000000e-01
   7.3800000e-01   5.0000000e-01
   7.3900000e-01   5.0000000e-01
   7.4000000e-01   5.0000000e-01
   7.4100000e-01   5.0000000e-01
   7.4200000e-01   5.0000000e-01
   7.4300000e-01   5.0000000e-01
   7.4400000e-01   5.0000000e-01
   7.4500000e-01   5.0000000e-01
   7.4600000e-01   5.0000000e-01
   7.4700000e-01   5.0000000e-01
   7.4800000e-01   5.0000000e-01
   7.4900000e-01   5.0000000e-01
   7.5000000e-01   5.0000000e-01
   7.5100000e-01   5.0000000e-01
   7.5200000e-01   5.0000000e-01
   7.5300000e-01   5.0000000e-01
   7.5400000e-01   5.0000000e-01
   7.5500000e-01   5.0000000e-01
   7.5600000e-01   5.0000000e-01
   7.5700000e-01   5.0000000e-01
   7.5800000e-01   5.0000000e-01
   7.5900000e-01   5.0000000e-01
   7.6000000e-01   5.0000000e-01
   7.6100000e-01   5.0000000e-01
   7.6200000e-01   5.0000000e-01
   7.6300000e-01   5.0000000e-01
   7.6400000e-01   5.0000000e-01
   7.6500000e-01   5.0000000e-01
   7.6600000e-01   5.0000000e-01
   7.6700000e-01   5.0000000e-01
   7.6800000e-01   5.0000000e-01
   7.6900000e-01   5.0000000e-01
   7.7000000e-01   5.0000000e-01
   7.7100000e-01   5.0000000e-01
   7.7200000e-01   5.0000000e-01
   7.7300000e-01   5.0000000e-01
   7.7400000e-01   5.0000000e-01
   7.7500000e-01   5.0000000e-01
   7.7600000e-01   5.0000000e-01
   7.7700000e-01   5.0000000e-01
   7.7800000e-01   5.0000000e-01
   7.7900000e-01   5.0000000e-01
   7.8000000e-01   5.0000000e-01
   7.8100000e-01   5.0000000e-01
   7.8200000e-01   5.0000000e-01
   7.8300000e-01   5.0000000e-01
   7.8400000e-01   5.0000000e-01
   7.8500000e-01   5.0000000e-01
   7.8600000e-01   5.0000000e-01
   7.8700000e-01   5.0000000e-01
   7.8800000e-01   5.0000000e-01
   7.8900000e-01   5.0000000e-01
   7.9000000e-01   5.0000000e-01
   7.9100000e-01   5.0000000e-01
   7.9200000e-01   5.0000000e-01
   7.9300000e-01   5.0000000e-01
   7.9400000e-01   5.0000000e-01
   7.9500000e-01   5.0000000e-01
   7.9600000e-01   5.0000000e-01
   7.9700000e-01   5.0000000e-01
   7.9800000e-01   5.0000000e-01
   7.9900000e-01   5.0000000e-01
   8.0000000e-01   5.0000000e-01
   8.0100000e-01   5.0000000e-01
   8.0200000e-01   5.0000000e-01
   8.0300000e-01   5.0000000e-01
   8.0400000e-01   5.0000000e-01
   8.0500000e-01   5.0000000e-01
   8.0600000e-01   5.0000000e-01
   8.0700000e-01   5.0000000e-01
   8.0800000e-01   5.0000000e-01
   8.0900000e-01   5.0000000e-01
   8.1000000e-01   5.0000000e-01
   8.1100000e-01   5.0000000e-01
   8.1200000e-01   5.0000000e-01
   8.1300000e-01   5.0000000e-01
   8.1400000e-01   5.0000000e-01
   8.1500000e-01   5.0000000e-01
   8.1600000e-01   5.0000000e-01
   8.1700000e-01   5.0000000e-01
   8.1800000e-01   5.0000000e-01
   8.1900000e-01   5.0000000e-01
   8.2000000e-01   5.0000000e-01
   8.2100000e-01   5.0000000e-01
   8.2200000e-01   5.0000000e-01
   8.2300000e-01   5.0000000e-01
   8.2400000e-01   5.0000000e-01
   8.2500000e-01   5.0000000e-01
   8.2600000e-01   5.0000000e-01
   8.2700000e-01   5.0000000e-01
   8.2800000e-01   5.0000000e-01
   8.2900000e-01   5.0000000e-01
   8.3000000e-01   5.0000000e-01
   8.3100000e-01   5.0000000e-01
   8.3200000e-01   5.0000000e-01
   8.3300000e-01   5.0000000e-01
   8.3400000e-01   5.0000000e-01
   8.3500000e-01   5.0000000e-01
   8.3600000e-01   5.0000000e-01
   8.3700000e-01   5.0000000e-01
   8.3800000e-01   5.0000000e-01
   8.3900000e-01   5.0000000e-01
   8.4000000e-01   5.0000000e-01
   8.4100000e-01   5.0000000e-01
   8.4200000e-01   5.0000000e-01
   8.4300000e-01   5.0000000e-01
   8.4400000e-01   5.0000000e-01
   8.4500000e-01   5.0000000e-01
   8.4600000e-01   5.0000000e-01
   8.4700000e-01   5.0000000e-01
   8.4800000e-01   5.0000000e-01
   8.4900000e-01   5.0000000e-01
   8.5000000e-01   5.0000000e-01
   8.5100000e-01   5.0000000e-01
   8.5200000e-01   5.0000000e-01
   8.5300000e-01   5.0000000e-01
   8.5400000e-01   5.0000000e-01
   8.5500000e-01   5.0000000e-01
   8.5600000e-01   5.0000000e-01
   8.5700000e-01   5.0000000e-01
   8.5800000e-01   5.0000000e-01
   8.5900000e-01   5.0000000e-01
   8.6000000e-01   5.0000000e-01
   8.6100000e-01   5.0000000e-01
   8.6200000e-01   5.0000000e-01
   8.6300000e-01   5.0000000e-01
   8.6400000e-01   5.0000000e-01
   8.6500000e-01   5.0000000e-01
   8.6600000e-01   5.0000000e-01
   8.6700000e-01   5.0000000e-01
   8.6800000e-01   5.0000000e-01
   8.6900000e-01   5.0000000e-01
   8.7000000e-01   5.0000000e-01
   8.7100000e-01   5.0000000e-01
   8.7200000e-01   5.0000000e-01
   8.7300000e-01   5.0000000e-01
   8.7400000e-01   5.0000000e-01
   8.7500000e-01   5.0000000e-01
   8.7600000e-01   5.0000000e-01
   8.7700000e-01   5.0000000e-01
   8.7800000e-01   5.0000000e-01
   8.7900000e-01   5.0000000e-01
   8.8000000e-01   5.0000000e-01
   8.8100000e-01   5.0000000e-01
   8.8200000e-01   5.0000000e-01
   8.8300000e-01   5.0000000e-01
   8.8400000e-01   5.0000000e-01
   8.8500000e-01   5.0000000e-01
   8.8600000e-01   5.0000000e-01
   8.8700000e-01   5.0000000e-01
   8.8800000e-01   5.0000000e-01
   8.8900000e-01   5.0000000e-01
   8.9000000e-01   5.0000000e-01
   8.9100000e-01   5.0000000e-01
   8.9200000e-01   5.0000000e-01
   8.9300000e-01   5.0000000e-01
   8.9400000e-01   5.0000000e-01
   8.9500000e-01   5.0000000e-01
   8.9600000e-01   5.0000000e-01
   8.9700000e-01   5.0000000e-01
   8.9800000e-01   5.0000000e-01
   8.9900000e-01   5.0000000e-01
   9.0000000e-01   5.0000000e-01
   9.0100000e-01   5.0000000e-01
   9.0200000e-01   5.0000000e-01
   9.0300000e-01   5.0000000e-01
   9.0400000e-01   5.0000000e-01
   9.0500000e-01   5.0000000e-01
   9.0600000e-01   5.0000000e-01
   9.0700000e-01   5.0000000e-01
   9.0800000e-01   5.0000000e-01
   9.0900000e-01   5.0000000e-01
   9.1000000e-01   5.0000000e-01
   9.1100000e-01   5.0000000e-01
   9.1200000e-01   5.0000000e-01
   9.1300000e-01   5.0000000e-01
   9.1400000e-01   5.0000000e-01
   9.1500000e-01   5.0000000e-01
   9.1600000e-01   5.0000000e-01
   9.1700000e-01   5.0000000e-01
   9.1800000e-01   5.0000000e-01
   9.1900000e-01   5.0000000e-01
   9.2000000e-01   5.0000000e-01
   9.2100000e-01   5.0000000e-01
   9.2200000e-01   5.0000000e-01
   9.2300000e-01   5.0000000e-01
   9.2400000e-01   5.0000000e-01
   9.2500000e-01   5.0000000e-01
   9.2600000e-01   5.0000000e-01
   9.2700000e-01   5.0000000e-01
   9.2800000e-01   5.0000000e-01
   9.2900000e-01   5.0000000e-01
   9.3000000e-01   5.0000000e-01
   9.3100000e-01   5.0000000e-01
   9.3200000e-01   5.0000000e-01
   9.3300000e-01   5.0000000e-01
   9.3400000e-01   5.0000000e-01
   9.3500000e-01   5.0000000e-01
   9.3600000e-01   5.0000000e-01
   9.3700000e-01   5.0000000e-01
   9.3800000e-01   5.0000000e-01
   9.3900000e-01   5.0000000e-01
   9.4000000e-01   5.0000000e-01
   9.4100000e-01   5.0000000e-01
   9.4200000e-01   5.0000000e-01
   9.4300000e-01   5.0000000e-01
   9.4400000e-01   5.0000000e-01
   9.4500000e-01   5.0000000e-01
   9.4600000e-01   5.0000000e-01
   9.4700000e-01   5.0000000e-01
   9.4800000e-01   5.0000000e-01
   9.4900000e-01   5.0000000e-01
   9.5000000e-01   5.0000000e-01
   9.5100000e-01   5.0000000e-01
   9.5200000e-01   5.0000000e-01
   9.5300000e-01   5.0000000e-01
   9.5400000e-01   5.0000000e-01
   9.5500000e-01   5.0000000e-01
   9.5600000e-01   5.0000000e-01
   9.5700000e-01   5.0000000e-01
   9.5800000e-01   5.0000000e-01
   9.5900000e-01   5.0000000e-01
   9.6000000e-01   5.0000000e-01
   9.6100000e-01   5.0000000e-01
   9.6200000e-01   5.0000000e-01
   9.6300000e-01   5.0000000e-01
   9.6400000e-01   5.0000000e-01
   9.6500000e-01   5.0000000e-01
   9.6600000e-01   5.0000000e-01
   9.6700000e-01   5.0000000e-01
   9.6800000e-01   5.0000000e-01
   9.6900000e-01   5.0000000e-01
   9.7000000e-01   5.0000000e-01
   9.7100000e-01   5.0000000e-01
   9.7200000e-01   5.0000000e-01
   9.7300000e-01   5.0000000e-01
   9.7400000e-01   5.0000000e-01
   9.7500000e-01   5.0000000e-01
   9.7600000e-01   5.0000000e-01
   9.7700000e-01   5.0000000e-01
   9.7800000e-01   5.0000000e-01
   9.7900000e-01   5.0000000e-01
   9.8000000e-01   5.0000000e-01
   9.8100000e-01   5.0000000e-01
   9.8200000e-01   5.0000000e-01
   9.8300000e-01   5.0000000e-01
   9.8400000e-01   5.0000000e-01
   9.8500000e-01   5.0000000e-01
   9.8600000e-01   5.0000000e-01
   9.8700000e-01   5.0000000e-01
   9.8800000e-01   5.0000000e-01
   9.8900000e-01   5.0000000e-01
   9.9000000e-01   5.0000000e-01
   9.9100000e-01   5.0000000e-01
   9.9200000e-01   5.0000000e-01
   9.9300000e-01   5.0000000e-01
   9.9400000e-01   5.0000000e-01
   9.9500000e-01   5.0000000e-01
   9.9600000e-01   5.0000000e-01
   9.9700000e-01   5.0000000e-01
   9.9800000e-01   5.0000000e-01
   9.9900000e-01   5.0000000e-01
   1.0000000e+00   5.0000000e-01


==> resall3.dat <==
   1.0000000e-03   0.0000000e+00
   2.0000000e-03   0.0000000e+00
   3.0000000e-03   0.0000000e+00
   4.0000000e-03   0.0000000e+00
   5.0000000e-03   0.0000000e+00
   6.0000000e-03   0.0000000e+00
   7.0000000e-03   0.0000000e+00
   8.0000000e-03   0.0000000e+00
   9.0000000e-03   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   1.1000000e-02   0.0000000e+00
   1.2000000e-02   0.0000000e+00
   1.3000000e-02   0.0000000e+00
   1.4000000e-02   0.0000000e+00
   1.5000000e-02   0.0000000e+00
   1.6000000e-02   0.0000000e+00
   1.7000000e-02   0.0000000e+00
   1.8000000e-02   0.0000000e+00
   1.9000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   2.1000000e-02   0.0000000e+00
   2.2000000e-02   0.0000000e+00
   2.3000000e-02   0.0000000e+00
   2.4000000e-02   0.0000000e+00
   2.5000000e-02   0.0000000e+00
   2.6000000e-02   0.0000000e+00
   2.7000000e-02   0.0000000e+00
   2.8000000e-02   0.0000000e+00
   2.9000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   3.1000000e-02   0.0000000e+00
   3.2000000e-02   0.0000000e+00
   3.3000000e-02   0.0000000e+00
   3.4000000e-02   0.0000000e+00
   3.5000000e-02   0.0000000e+00
   3.6000000e-02   0.0000000e+00
   3.7000000e-02   0.0000000e+00
   3.8000000e-02   0.0000000e+00
   3.9000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   4.1000000e-02   0.0000000e+00
   4.2000000e-02   0.0000000e+00
   4.3000000e-02   0.0000000e+00
   4.4000000e-02   0.0000000e+00
   4.5000000e-02   0.0000000e+00
   4.6000000e-02   0.0000000e+00
   4.7000000e-02   0.0000000e+00
   4.8000000e-02   0.0000000e+00
   4.9000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   5.1000000e-02   0.0000000e+00
   5.2000000e-02   0.0000000e+00
   5.3000000e-02   0.0000000e+00
   5.4000000e-02   0.0000000e+00
   5.5000000e-02   0.0000000e+00
   5.6000000e-02   0.0000000e+00
   5.7000000e-02   0.0000000e+00
   5.8000000e-02   0.0000000e+00
   5.9000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   6.1000000e-02   0.0000000e+00
   6.2000000e-02   0.0000000e+00
   6.3000000e-02   0.0000000e+00
   6.4000000e-02   0.0000000e+00
   6.5000000e-02   0.0000000e+00
   6.6000000e-02   0.0000000e+00
   6.7000000e-02   0.0000000e+00
   6.8000000e-02   0.0000000e+00
   6.9000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   7.1000000e-02   0.0000000e+00
   7.2000000e-02   0.0000000e+00
   7.3000000e-02   0.0000000e+00
   7.4000000e-02   0.0000000e+00
   7.5000000e-02   0.0000000e+00
   7.6000000e-02   0.0000000e+00
   7.7000000e-02   0.0000000e+00
   7.8000000e-02   0.0000000e+00
   7.9000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   8.1000000e-02   0.0000000e+00
   8.2000000e-02   0.0000000e+00
   8.3000000e-02   0.0000000e+00
   8.4000000e-02   0.0000000e+00
   8.5000000e-02   0.0000000e+00
   8.6000000e-02   0.0000000e+00
   8.7000000e-02   0.0000000e+00
   8.8000000e-02   0.0000000e+00
   8.9000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   9.1000000e-02   0.0000000e+00
   9.2000000e-02   0.0000000e+00
   9.3000000e-02   0.0000000e+00
   9.4000000e-02   0.0000000e+00
   9.5000000e-02   0.0000000e+00
   9.6000000e-02   0.0000000e+00
   9.7000000e-02   0.0000000e+00
   9.8000000e-02   0.0000000e+00
   9.9000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.0100000e-01   0.0000000e+00
   1.0200000e-01   0.0000000e+00
   1.0300000e-01   0.0000000e+00
   1.0400000e-01   0.0000000e+00
   1.0500000e-01   0.0000000e+00
   1.0600000e-01   0.0000000e+00
   1.0700000e-01   0.0000000e+00
   1.0800000e-01   0.0000000e+00
   1.0900000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.1100000e-01   0.0000000e+00
   1.1200000e-01   0.0000000e+00
   1.1300000e-01   0.0000000e+00
   1.1400000e-01   0.0000000e+00
   1.1500000e-01   0.0000000e+00
   1.1600000e-01   0.0000000e+00
   1.1700000e-01   0.0000000e+00
   1.1800000e-01   0.0000000e+00
   1.1900000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.2100000e-01   0.0000000e+00
   1.2200000e-01   0.0000000e+00
   1.2300000e-01   0.0000000e+00
   1.2400000e-01   0.0000000e+00
   1.2500000e-01   0.0000000e+00
   1.2600000e-01   0.0000000e+00
   1.2700000e-01   0.0000000e+00
   1.2800000e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.3100000e-01   0.0000000e+00
   1.3200000e-01   0.0000000e+00
   1.3300000e-01   0.0000000e+00
   1.3400000e-01   0.0000000e+00
   1.3500000e-01   0.0000000e+00
   1.3600000e-01   0.0000000e+00
   1.3700000e-01   0.0000000e+00
   1.3800000e-01   0.0000000e+00
   1.3900000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.4100000e-01   0.0000000e+00
   1.4200000e-01   0.0000000e+00
   1.4300000e-01   0.0000000e+00
   1.4400000e-01   0.0000000e+00
   1.4500000e-01   0.0000000e+00
   1.4600000e-01   0.0000000e+00
   1.4700000e-01   0.0000000e+00
   1.4800000e-01   0.0000000e+00
   1.4900000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.5100000e-01   0.0000000e+00
   1.5200000e-01   0.0000000e+00
   1.5300000e-01   0.0000000e+00
   1.5400000e-01   0.0000000e+00
   1.5500000e-01   0.0000000e+00
   1.5600000e-01   0.0000000e+00
   1.5700000e-01   0.0000000e+00
   1.5800000e-01   0.0000000e+00
   1.5900000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.6100000e-01   0.0000000e+00
   1.6200000e-01   0.0000000e+00
   1.6300000e-01   0.0000000e+00
   1.6400000e-01   0.0000000e+00
   1.6500000e-01   0.0000000e+00
   1.6600000e-01   0.0000000e+00
   1.6700000e-01   0.0000000e+00
   1.6800000e-01   0.0000000e+00
   1.6900000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.7100000e-01   0.0000000e+00
   1.7200000e-01   0.0000000e+00
   1.7300000e-01   0.0000000e+00
   1.7400000e-01   0.0000000e+00
   1.7500000e-01   0.0000000e+00
   1.7600000e-01   0.0000000e+00
   1.7700000e-01   0.0000000e+00
   1.7800000e-01   0.0000000e+00
   1.7900000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.8100000e-01   0.0000000e+00
   1.8200000e-01   0.0000000e+00
   1.8300000e-01   0.0000000e+00
   1.8400000e-01   0.0000000e+00
   1.8500000e-01   0.0000000e+00
   1.8600000e-01   0.0000000e+00
   1.8700000e-01   0.0000000e+00
   1.8800000e-01   0.0000000e+00
   1.8900000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   1.9100000e-01   0.0000000e+00
   1.9200000e-01   0.0000000e+00
   1.9300000e-01   0.0000000e+00
   1.9400000e-01   0.0000000e+00
   1.9500000e-01   0.0000000e+00
   1.9600000e-01   0.0000000e+00
   1.9700000e-01   0.0000000e+00
   1.9800000e-01   0.0000000e+00
   1.9900000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.0100000e-01   0.0000000e+00
   2.0200000e-01   0.0000000e+00
   2.0300000e-01   0.0000000e+00
   2.0400000e-01   0.0000000e+00
   2.0500000e-01   0.0000000e+00
   2.0600000e-01   0.0000000e+00
   2.0700000e-01   0.0000000e+00
   2.0800000e-01   0.0000000e+00
   2.0900000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.1100000e-01   0.0000000e+00
   2.1200000e-01   0.0000000e+00
   2.1300000e-01   0.0000000e+00
   2.1400000e-01   0.0000000e+00
   2.1500000e-01   0.0000000e+00
   2.1600000e-01   0.0000000e+00
   2.1700000e-01   0.0000000e+00
   2.1800000e-01   0.0000000e+00
   2.1900000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.2100000e-01   0.0000000e+00
   2.2200000e-01   0.0000000e+00
   2.2300000e-01   0.0000000e+00
   2.2400000e-01   0.0000000e+00
   2.2500000e-01   0.0000000e+00
   2.2600000e-01   0.0000000e+00
   2.2700000e-01   0.0000000e+00
   2.2800000e-01   0.0000000e+00
   2.2900000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.3100000e-01   0.0000000e+00
   2.3200000e-01   0.0000000e+00
   2.3300000e-01   0.0000000e+00
   2.3400000e-01   0.0000000e+00
   2.3500000e-01   0.0000000e+00
   2.3600000e-01   0.0000000e+00
   2.3700000e-01   0.0000000e+00
   2.3800000e-01   0.0000000e+00
   2.3900000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.4100000e-01   0.0000000e+00
   2.4200000e-01   0.0000000e+00
   2.4300000e-01   0.0000000e+00
   2.4400000e-01   0.0000000e+00
   2.4500000e-01   0.0000000e+00
   2.4600000e-01   0.0000000e+00
   2.4700000e-01   0.0000000e+00
   2.4800000e-01   0.0000000e+00
   2.4900000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.5100000e-01   1.0000000e-03
   2.5200000e-01   2.0000000e-03
   2.5300000e-01   3.0000000e-03
   2.5400000e-01   4.0000000e-03
   2.5500000e-01   5.0000000e-03
   2.5600000e-01   6.0000000e-03
   2.5700000e-01   7.0000000e-03
   2.5800000e-01   8.0000000e-03
   2.5900000e-01   9.0000000e-03
   2.6000000e-01   1.0000000e-02
   2.6100000e-01   1.1000000e-02
   2.6200000e-01   1.2000000e-02
   2.6300000e-01   1.3000000e-02
   2.6400000e-01   1.4000000e-02
   2.6500000e-01   1.5000000e-02
   2.6600000e-01   1.6000000e-02
   2.6700000e-01   1.7000000e-02
   2.6800000e-01   1.8000000e-02
   2.6900000e-01   1.9000000e-02
   2.7000000e-01   2.0000000e-02
   2.7100000e-01   2.1000000e-02
   2.7200000e-01   2.2000000e-02
   2.7300000e-01   2.3000000e-02
   2.7400000e-01   2.4000000e-02
   2.7500000e-01   2.5000000e-02
   2.7600000e-01   2.6000000e-02
   2.7700000e-01   2.7000000e-02
   2.7800000e-01   2.8000000e-02
   2.7900000e-01   2.9000000e-02
   2.8000000e-01   3.0000000e-02
   2.8100000e-01   3.1000000e-02
   2.8200000e-01   3.2000000e-02
   2.8300000e-01   3.3000000e-02
   2.8400000e-01   3.4000000e-02
   2.8500000e-01   3.5000000e-02
   2.8600000e-01   3.6000000e-02
   2.8700000e-01   3.7000000e-02
   2.8800000e-01   3.8000000e-02
   2.8900000e-01   3.9000000e-02
   2.9000000e-01   4.0000000e-02
   2.9100000e-01   4.1000000e-02
   2.9200000e-01   4.2000000e-02
   2.9300000e-01   4.3000000e-02
   2.9400000e-01   4.4000000e-02
   2.9500000e-01   4.5000000e-02
   2.9600000e-01   4.6000000e-02
   2.9700000e-01   4.7000000e-02
   2.9800000e-01   4.8000000e-02
   2.9900000e-01   4.9000000e-02
   3.0000000e-01   5.0000000e-02
   3.0100000e-01   5.1000000e-02
   3.0200000e-01   5.2000000e-02
   3.0300000e-01   5.3000000e-02
   3.0400000e-01   5.4000000e-02
   3.0500000e-01   5.5000000e-02
   3.0600000e-01   5.6000000e-02
   3.0700000e-01   5.7000000e-02
   3.0800000e-01   5.8000000e-02
   3.0900000e-01   5.9000000e-02
   3.1000000e-01   6.0000000e-02
   3.1100000e-01   6.1000000e-02
   3.1200000e-01   6.2000000e-02
   3.1300000e-01   6.3000000e-02
   3.1400000e-01   6.4000000e-02
   3.1500000e-01   6.5000000e-02
   3.1600000e-01   6.6000000e-02
   3.1700000e-01   6.7000000e-02
   3.1800000e-01   6.8000000e-02
   3.1900000e-01   6.9000000e-02
   3.2000000e-01   7.0000000e-02
   3.2100000e-01   2.5000000e-01
   3.2200000e-01   2.5000000e-01
   3.2300000e-01   2.5000000e-01
   3.2400000e-01   2.5000000e-01
   3.2500000e-01   2.5000000e-01
   3.2600000e-01   2.5000000e-01
   3.2700000e-01   2.5000000e-01
   3.2800000e-01   2.5000000e-01
   3.2900000e-01   2.5000000e-01
   3.3000000e-01   2.5000000e-01
   3.3100000e-01   2.5000000e-01
   3.3200000e-01   2.5000000e-01
   3.3300000e-01   2.5000000e-01
   3.3400000e-01   2.5000000e-01
   3.3500000e-01   2.5000000e-01
   3.3600000e-01   2.5000000e-01
   3.3700000e-01   2.5000000e-01
   3.3800000e-01   2.5000000e-01
   3.3900000e-01   2.5000000e-01
   3.4000000e-01   2.5000000e-01
   3.4100000e-01   2.5000000e-01
   3.4200000e-01   2.5000000e-01
   3.4300000e-01   2.5000000e-01
   3.4400000e-01   2.5000000e-01
   3.4500000e-01   2.5000000e-01
   3.4600000e-01   2.5000000e-01
   3.4700000e-01   2.5000000e-01
   3.4800000e-01   2.5000000e-01
   3.4900000e-01   2.5000000e-01
   3.5000000e-01   2.5000000e-01
   3.5100000e-01   2.5000000e-01
   3.5200000e-01   2.5000000e-01
   3.5300000e-01   2.5000000e-01
   3.5400000e-01   2.5000000e-01
   3.5500000e-01   2.5000000e-01
   3.5600000e-01   2.5000000e-01
   3.5700000e-01   2.5000000e-01
   3.5800000e-01   2.5000000e-01
   3.5900000e-01   2.5000000e-01
   3.6000000e-01   2.5000000e-01
   3.6100000e-01   2.5000000e-01
   3.6200000e-01   2.5000000e-01
   3.6300000e-01   2.5000000e-01
   3.6400000e-01   2.5000000e-01
   3.6500000e-01   2.5000000e-01
   3.6600000e-01   2.5000000e-01
   3.6700000e-01   2.5000000e-01
   3.6800000e-01   2.5000000e-01
   3.6900000e-01   2.5000000e-01
   3.7000000e-01   2.5000000e-01
   3.7100000e-01   2.5000000e-01
   3.7200000e-01   2.5000000e-01
   3.7300000e-01   2.5000000e-01
   3.7400000e-01   2.5000000e-01
   3.7500000e-01   2.5000000e-01
   3.7600000e-01   2.5000000e-01
   3.7700000e-01   2.5000000e-01
   3.7800000e-01   2.5000000e-01
   3.7900000e-01   2.5000000e-01
   3.8000000e-01   2.5000000e-01
   3.8100000e-01   2.5000000e-01
   3.8200000e-01   2.5000000e-01
   3.8300000e-01   2.5000000e-01
   3.8400000e-01   2.5000000e-01
   3.8500000e-01   2.5000000e-01
   3.8600000e-01   2.5000000e-01
   3.8700000e-01   2.5000000e-01
   3.8800000e-01   2.5000000e-01
   3.8900000e-01   2.5000000e-01
   3.9000000e-01   2.5000000e-01
   3.9100000e-01   2.5000000e-01
   3.9200000e-01   2.5000000e-01
   3.9300000e-01   2.5000000e-01
   3.9400000e-01   2.5000000e-01
   3.9500000e-01   2.5000000e-01
   3.9600000e-01   2.5000000e-01
   3.9700000e-01   2.5000000e-01
   3.9800000e-01   2.5000000e-01
   3.9900000e-01   2.5000000e-01
   4.0000000e-01   2.5000000e-01
   4.0100000e-01   2.5000000e-01
   4.0200000e-01   2.5000000e-01
   4.0300000e-01   2.5000000e-01
   4.0400000e-01   2.5000000e-01
   4.0500000e-01   2.5000000e-01
   4.0600000e-01   2.5000000e-01
   4.0700000e-01   2.5000000e-01
   4.0800000e-01   2.5000000e-01
   4.0900000e-01   2.5000000e-01
   4.1000000e-01   2.5000000e-01
   4.1100000e-01   2.5000000e-01
   4.1200000e-01   2.5000000e-01
   4.1300000e-01   2.5000000e-01
   4.1400000e-01   2.5000000e-01
   4.1500000e-01   2.5000000e-01
   4.1600000e-01   2.5000000e-01
   4.1700000e-01   2.5000000e-01
   4.1800000e-01   2.5000000e-01
   4.1900000e-01   2.5000000e-01
   4.2000000e-01   2.5000000e-01
   4.2100000e-01   2.5000000e-01
   4.2200000e-01   2.5000000e-01
   4.2300000e-01   2.5000000e-01
   4.2400000e-01   2.5000000e-01
   4.2500000e-01   2.5000000e-01
   4.2600000e-01   2.5000000e-01
   4.2700000e-01   2.5000000e-01
   4.2800000e-01   2.5000000e-01
   4.2900000e-01   2.5000000e-01
   4.3000000e-01   2.5000000e-01
   4.3100000e-01   2.5000000e-01
   4.3200000e-01   2.5000000e-01
   4.3300000e-01   2.5000000e-01
   4.3400000e-01   2.5000000e-01
   4.3500000e-01   2.5000000e-01
   4.3600000e-01   2.5000000e-01
   4.3700000e-01   2.5000000e-01
   4.3800000e-01   2.5000000e-01
   4.3900000e-01   2.5000000e-01
   4.4000000e-01   2.5000000e-01
   4.4100000e-01   2.5000000e-01
   4.4200000e-01   2.5000000e-01
   4.4300000e-01   2.5000000e-01
   4.4400000e-01   2.5000000e-01
   4.4500000e-01   2.5000000e-01
   4.4600000e-01   2.5000000e-01
   4.4700000e-01   2.5000000e-01
   4.4800000e-01   2.5000000e-01
   4.4900000e-01   2.5000000e-01
   4.5000000e-01   2.5000000e-01
   4.5100000e-01   2.5000000e-01
   4.5200000e-01   2.5000000e-01
   4.5300000e-01   2.5000000e-01
   4.5400000e-01   2.5000000e-01
   4.5500000e-01   2.5000000e-01
   4.5600000e-01   2.5000000e-01
   4.5700000e-01   2.5000000e-01
   4.5800000e-01   2.5000000e-01
   4.5900000e-01   2.5000000e-01
   4.6000000e-01   2.5000000e-01
   4.6100000e-01   2.5000000e-01
   4.6200000e-01   2.5000000e-01
   4.6300000e-01   2.5000000e-01
   4.6400000e-01   2.5000000e-01
   4.6500000e-01   2.5000000e-01
   4.6600000e-01   2.5000000e-01
   4.6700000e-01   2.5000000e-01
   4.6800000e-01   2.5000000e-01
   4.6900000e-01   2.5000000e-01
   4.7000000e-01   2.5000000e-01
   4.7100000e-01   2.5000000e-01
   4.7200000e-01   2.5000000e-01
   4.7300000e-01   2.5000000e-01
   4.7400000e-01   2.5000000e-01
   4.7500000e-01   2.5000000e-01
   4.7600000e-01   2.5000000e-01
   4.7700000e-01   2.5000000e-01
   4.7800000e-01   2.5000000e-01
   4.7900000e-01   2.5000000e-01
   4.8000000e-01   2.5000000e-01
   4.8100000e-01   2.5000000e-01
   4.8200000e-01   2.5000000e-01
   4.8300000e-01   2.5000000e-01
   4.8400000e-01   2.5000000e-01
   4.8500000e-01   2.5000000e-01
   4.8600000e-01   2.5000000e-01
   4.8700000e-01   2.5000000e-01
   4.8800000e-01   2.5000000e-01
   4.8900000e-01   2.5000000e-01
   4.9000000e-01   2.5000000e-01
   4.9100000e-01   2.5000000e-01
   4.9200000e-01   2.5000000e-01
   4.9300000e-01   2.5000000e-01
   4.9400000e-01   2.5000000e-01
   4.9500000e-01   2.5000000e-01
   4.9600000e-01   2.5000000e-01
   4.9700000e-01   2.5000000e-01
   4.9800000e-01   2.5000000e-01
   4.9900000e-01   2.5000000e-01
   5.0000000e-01   2.5000000e-01
   5.0100000e-01   2.5100000e-01
   5.0200000e-01   2.5200000e-01
   5.0300000e-01   2.5300000e-01
   5.0400000e-01   2.5400000e-01
   5.0500000e-01   2.5500000e-01
   5.0600000e-01   2.5600000e-01
   5.0700000e-01   2.5700000e-01
   5.0800000e-01   2.5800000e-01
   5.0900000e-01   2.5900000e-01
   5.1000000e-01   2.6000000e-01
   5.1100000e-01   2.6100000e-01
   5.1200000e-01   2.6200000e-01
   5.1300000e-01   2.6300000e-01
   5.1400000e-01   2.6400000e-01
   5.1500000e-01   2.6500000e-01
   5.1600000e-01   2.6600000e-01
   5.1700000e-01   2.6700000e-01
   5.1800000e-01   2.6800000e-01
   5.1900000e-01   2.6900000e-01
   5.2000000e-01   2.7000000e-01
   5.2100000e-01   2.7100000e-01
   5.2200000e-01   2.7200000e-01
   5.2300000e-01   2.7300000e-01
   5.2400000e-01   2.7400000e-01
   5.2500000e-01   2.7500000e-01
   5.2600000e-01   2.7600000e-01
   5.2700000e-01   2.7700000e-01
   5.2800000e-01   2.7800000e-01
   5.2900000e-01   2.7900000e-01
   5.3000000e-01   2.8000000e-01
   5.3100000e-01   2.8100000e-01
   5.3200000e-01   2.8200000e-01
   5.3300000e-01   2.8300000e-01
   5.3400000e-01   2.8400000e-01
   5.3500000e-01   2.8500000e-01
   5.3600000e-01   2.8600000e-01
   5.3700000e-01   2.8700000e-01
   5.3800000e-01   2.8800000e-01
   5.3900000e-01   2.8900000e-01
   5.4000000e-01   2.9000000e-01
   5.4100000e-01   2.9100000e-01
   5.4200000e-01   2.9200000e-01
   5.4300000e-01   2.9300000e-01
   5.4400000e-01   2.9400000e-01
   5.4500000e-01   2.9500000e-01
   5.4600000e-01   2.9600000e-01
   5.4700000e-01   2.9700000e-01
   5.4800000e-01   2.9800000e-01
   5.4900000e-01   2.9900000e-01
   5.5000000e-01   3.0000000e-01
   5.5100000e-01   3.0100000e-01
   5.5200000e-01   3.0200000e-01
   5.5300000e-01   3.0300000e-01
   5.5400000e-01   3.0400000e-01
   5.5500000e-01   3.0500000e-01
   5.5600000e-01   3.0600000e-01
   5.5700000e-01   3.0700000e-01
   5.5800000e-01   3.0800000e-01
   5.5900000e-01   3.0900000e-01
   5.6000000e-01   3.1000000e-01
   5.6100000e-01   3.1100000e-01
   5.6200000e-01   3.1200000e-01
   5.6300000e-01   3.1300000e-01
   5.6400000e-01   3.1400000e-01
   5.6500000e-01   3.1500000e-01
   5.6600000e-01   3.1600000e-01
   5.6700000e-01   3.1700000e-01
   5.6800000e-01   3.1800000e-01
   5.6900000e-01   3.1900000e-01
   5.7000000e-01   3.2000000e-01
   5.7100000e-01   3.2100000e-01
   5.7200000e-01   3.2200000e-01
   5.7300000e-01   3.2300000e-01
   5.7400000e-01   3.2400000e-01
   5.7500000e-01   3.2500000e-01
   5.7600000e-01   3.2600000e-01
   5.7700000e-01   3.2700000e-01
   5.7800000e-01   3.2800000e-01
   5.7900000e-01   3.2900000e-01
   5.8000000e-01   3.3000000e-01
   5.8100000e-01   3.3100000e-01
   5.8200000e-01   3.3200000e-01
   5.8300000e-01   3.3300000e-01
   5.8400000e-01   3.3400000e-01
   5.8500000e-01   3.3500000e-01
   5.8600000e-01   3.3600000e-01
   5.8700000e-01   3.3700000e-01
   5.8800000e-01   3.3800000e-01
   5.8900000e-01   3.3900000e-01
   5.9000000e-01   3.4000000e-01
   5.9100000e-01   3.4100000e-01
   5.9200000e-01   3.4200000e-01
   5.9300000e-01   3.4300000e-01
   5.9400000e-01   3.4400000e-01
   5.9500000e-01   3.4500000e-01
   5.9600000e-01   3.4600000e-01
   5.9700000e-01   3.4700000e-01
   5.9800000e-01   3.4800000e-01
   5.9900000e-01   3.4900000e-01
   6.0000000e-01   3.5000000e-01
   6.0100000e-01   3.5100000e-01
   6.0200000e-01   3.5200000e-01
   6.0300000e-01   3.5300000e-01
   6.0400000e-01   3.5400000e-01
   6.0500000e-01   3.5500000e-01
   6.0600000e-01   5.0000000e-01
   6.0700000e-01   5.0000000e-01
   6.0800000e-01   5.0000000e-01
   6.0900000e-01   5.0000000e-01
   6.1000000e-01   5.0000000e-01
   6.1100000e-01   5.0000000e-01
   6.1200000e-01   5.0000000e-01
   6.1300000e-01   5.0000000e-01
   6.1400000e-01   5.0000000e-01
   6.1500000e-01   5.0000000e-01
   6.1600000e-01   5.0000000e-01
   6.1700000e-01   5.0000000e-01
   6.1800000e-01   5.0000000e-01
   6.1900000e-01   5.0000000e-01
   6.2000000e-01   5.0000000e-01
   6.2100000e-01   5.0000000e-01
   6.2200000e-01   5.0000000e-01
   6.2300000e-01   5.0000000e-01
   6.2400000e-01   5.0000000e-01
   6.2500000e-01   5.0000000e-01
   6.2600000e-01   5.0000000e-01
   6.2700000e-01   5.0000000e-01
   6.2800000e-01   5.0000000e-01
   6.2900000e-01   5.0000000e-01
   6.3000000e-01   5.0000000e-01
   6.3100000e-01   5.0000000e-01
   6.3200000e-01   5.0000000e-01
   6.3300000e-01   5.0000000e-01
   6.3400000e-01   5.0000000e-01
   6.3500000e-01   5.0000000e-01
   6.3600000e-01   5.0000000e-01
   6.3700000e-01   5.0000000e-01
   6.3800000e-01   5.0000000e-01
   6.3900000e-01   5.0000000e-01
   6.4000000e-01   5.0000000e-01
   6.4100000e-01   5.0000000e-01
   6.4200000e-01   5.0000000e-01
   6.4300000e-01   5.0000000e-01
   6.4400000e-01   5.0000000e-01
   6.4500000e-01   5.0000000e-01
   6.4600000e-01   5.0000000e-01
   6.4700000e-01   5.0000000e-01
   6.4800000e-01   5.0000000e-01
   6.4900000e-01   5.0000000e-01
   6.5000000e-01   5.0000000e-01
   6.5100000e-01   5.0000000e-01
   6.5200000e-01   5.0000000e-01
   6.5300000e-01   5.0000000e-01
   6.5400000e-01   5.0000000e-01
   6.5500000e-01   5.0000000e-01
   6.5600000e-01   5.0000000e-01
   6.5700000e-01   5.0000000e-01
   6.5800000e-01   5.0000000e-01
   6.5900000e-01   5.0000000e-01
   6.6000000e-01   5.0000000e-01
   6.6100000e-01   5.0000000e-01
   6.6200000e-01   5.0000000e-01
   6.6300000e-01   5.0000000e-01
   6.6400000e-01   5.0000000e-01
   6.6500000e-01   6.6500000e-01
   6.6600000e-01   6.6600000e-01
   6.6700000e-01   6.6700000e-01
   6.6800000e-01   6.6800000e-01
   6.6900000e-01   6.6900000e-01
   6.7000000e-01   6.7000000e-01
   6.7100000e-01   6.7100000e-01
   6.7200000e-01   6.7200000e-01
   6.7300000e-01   6.7300000e-01
   6.7400000e-01   6.7400000e-01
   6.7500000e-01   6.7500000e-01
   6.7600000e-01   6.7600000e-01
   6.7700000e-01   6.7700000e-01
   6.7800000e-01   6.7800000e-01
   6.7900000e-01   6.7900000e-01
   6.8000000e-01   6.8000000e-01
   6.8100000e-01   6.8100000e-01
   6.8200000e-01   6.8200000e-01
   6.8300000e-01   6.8300000e-01
   6.8400000e-01   6.8400000e-01
   6.8500000e-01   6.8500000e-01
   6.8600000e-01   6.8600000e-01
   6.8700000e-01   6.8700000e-01
   6.8800000e-01   6.8800000e-01
   6.8900000e-01   6.8900000e-01
   6.9000000e-01   6.9000000e-01
   6.9100000e-01   6.9100000e-01
   6.9200000e-01   6.9200000e-01
   6.9300000e-01   6.9300000e-01
   6.9400000e-01   6.9400000e-01
   6.9500000e-01   6.9500000e-01
   6.9600000e-01   6.9600000e-01
   6.9700000e-01   6.9700000e-01
   6.9800000e-01   6.9800000e-01
   6.9900000e-01   6.9900000e-01
   7.0000000e-01   7.0000000e-01
   7.0100000e-01   7.0100000e-01
   7.0200000e-01   7.0200000e-01
   7.0300000e-01   7.0300000e-01
   7.0400000e-01   7.0400000e-01
   7.0500000e-01   7.0500000e-01
   7.0600000e-01   7.0600000e-01
   7.0700000e-01   7.0700000e-01
   7.0800000e-01   7.0800000e-01
   7.0900000e-01   7.0900000e-01
   7.1000000e-01   7.1000000e-01
   7.1100000e-01   7.1100000e-01
   7.1200000e-01   7.1200000e-01
   7.1300000e-01   7.1300000e-01
   7.1400000e-01   7.1400000e-01
   7.1500000e-01   7.1500000e-01
   7.1600000e-01   7.1600000e-01
   7.1700000e-01   7.1700000e-01
   7.1800000e-01   7.1800000e-01
   7.1900000e-01   7.1900000e-01
   7.2000000e-01   7.2000000e-01
   7.2100000e-01   7.2100000e-01
   7.2200000e-01   7.2200000e-01
   7.2300000e-01   7.2300000e-01
   7.2400000e-01   7.2400000e-01
   7.2500000e-01   7.2500000e-01
   7.2600000e-01   7.2600000e-01
   7.2700000e-01   7.2700000e-01
   7.2800000e-01   7.2800000e-01
   7.2900000e-01   7.2900000e-01
   7.3000000e-01   7.3000000e-01
   7.3100000e-01   7.3100000e-01
   7.3200000e-01   7.3200000e-01
   7.3300000e-01   7.3300000e-01
   7.3400000e-01   7.3400000e-01
   7.3500000e-01   7.3500000e-01
   7.3600000e-01   7.3600000e-01
   7.3700000e-01   7.3700000e-01
   7.3800000e-01   7.3800000e-01
   7.3900000e-01   7.3900000e-01
   7.4000000e-01   7.4000000e-01
   7.4100000e-01   7.4100000e-01
   7.4200000e-01   7.4200000e-01
   7.4300000e-01   7.4300000e-01
   7.4400000e-01   7.4400000e-01
   7.4500000e-01   7.4500000e-01
   7.4600000e-01   7.4600000e-01
   7.4700000e-01   7.4700000e-01
   7.4800000e-01   7.4800000e-01
   7.4900000e-01   7.4900000e-01
   7.5000000e-01   7.5000000e-01
   7.5100000e-01   7.5000000e-01
   7.5200000e-01   7.5000000e-01
   7.5300000e-01   7.5000000e-01
   7.5400000e-01   7.5000000e-01
   7.5500000e-01   7.5000000e-01
   7.5600000e-01   7.5000000e-01
   7.5700000e-01   7.5000000e-01
   7.5800000e-01   7.5000000e-01
   7.5900000e-01   7.5000000e-01
   7.6000000e-01   7.5000000e-01
   7.6100000e-01   7.5000000e-01
   7.6200000e-01   7.5000000e-01
   7.6300000e-01   7.5000000e-01
   7.6400000e-01   7.5000000e-01
   7.6500000e-01   7.5000000e-01
   7.6600000e-01   7.5000000e-01
   7.6700000e-01   7.5000000e-01
   7.6800000e-01   7.5000000e-01
   7.6900000e-01   7.5000000e-01
   7.7000000e-01   7.5000000e-01
   7.7100000e-01   7.5000000e-01
   7.7200000e-01   7.5000000e-01
   7.7300000e-01   7.5000000e-01
   7.7400000e-01   7.5000000e-01
   7.7500000e-01   7.5000000e-01
   7.7600000e-01   7.5000000e-01
   7.7700000e-01   7.5000000e-01
   7.7800000e-01   7.5000000e-01
   7.7900000e-01   7.5000000e-01
   7.8000000e-01   7.5000000e-01
   7.8100000e-01   7.5000000e-01
   7.8200000e-01   7.5000000e-01
   7.8300000e-01   7.5000000e-01
   7.8400000e-01   7.5000000e-01
   7.8500000e-01   7.5000000e-01
   7.8600000e-01   7.5000000e-01
   7.8700000e-01   7.5000000e-01
   7.8800000e-01   7.5000000e-01
   7.8900000e-01   7.5000000e-01
   7.9000000e-01   7.5000000e-01
   7.9100000e-01   7.5000000e-01
   7.9200000e-01   7.5000000e-01
   7.9300000e-01   7.5000000e-01
   7.9400000e-01   7.5000000e-01
   7.9500000e-01   7.5000000e-01
   7.9600000e-01   7.5000000e-01
   7.9700000e-01   7.5000000e-01
   7.9800000e-01   7.5000000e-01
   7.9900000e-01   7.5000000e-01
   8.0000000e-01   7.5000000e-01
   8.0100000e-01   7.5000000e-01
   8.0200000e-01   7.5000000e-01
   8.0300000e-01   7.5000000e-01
   8.0400000e-01   7.5000000e-01
   8.0500000e-01   7.5000000e-01
   8.0600000e-01   7.5000000e-01
   8.0700000e-01   7.5000000e-01
   8.0800000e-01   7.5000000e-01
   8.0900000e-01   7.5000000e-01
   8.1000000e-01   7.5000000e-01
   8.1100000e-01   7.5000000e-01
   8.1200000e-01   7.5000000e-01
   8.1300000e-01   7.5000000e-01
   8.1400000e-01   7.5000000e-01
   8.1500000e-01   7.5000000e-01
   8.1600000e-01   7.5000000e-01
   8.1700000e-01   7.5000000e-01
   8.1800000e-01   7.5000000e-01
   8.1900000e-01   7.5000000e-01
   8.2000000e-01   7.5000000e-01
   8.2100000e-01   7.5000000e-01
   8.2200000e-01   7.5000000e-01
   8.2300000e-01   7.5000000e-01
   8.2400000e-01   7.5000000e-01
   8.2500000e-01   7.5000000e-01
   8.2600000e-01   7.5000000e-01
   8.2700000e-01   7.5000000e-01
   8.2800000e-01   7.5000000e-01
   8.2900000e-01   7.5000000e-01
   8.3000000e-01   7.5000000e-01
   8.3100000e-01   7.5000000e-01
   8.3200000e-01   7.5000000e-01
   8.3300000e-01   7.5000000e-01
   8.3400000e-01   7.5000000e-01
   8.3500000e-01   7.5000000e-01
   8.3600000e-01   7.5000000e-01
   8.3700000e-01   7.5000000e-01
   8.3800000e-01   7.5000000e-01
   8.3900000e-01   7.5000000e-01
   8.4000000e-01   7.5000000e-01
   8.4100000e-01   7.5000000e-01
   8.4200000e-01   7.5000000e-01
   8.4300000e-01   7.5000000e-01
   8.4400000e-01   7.5000000e-01
   8.4500000e-01   7.5000000e-01
   8.4600000e-01   7.5000000e-01
   8.4700000e-01   7.5000000e-01
   8.4800000e-01   7.5000000e-01
   8.4900000e-01   7.5000000e-01
   8.5000000e-01   7.5000000e-01
   8.5100000e-01   7.5000000e-01
   8.5200000e-01   7.5000000e-01
   8.5300000e-01   7.5000000e-01
   8.5400000e-01   7.5000000e-01
   8.5500000e-01   7.5000000e-01
   8.5600000e-01   7.5000000e-01
   8.5700000e-01   7.5000000e-01
   8.5800000e-01   7.5000000e-01
   8.5900000e-01   7.5000000e-01
   8.6000000e-01   7.5000000e-01
   8.6100000e-01   7.5000000e-01
   8.6200000e-01   7.5000000e-01
   8.6300000e-01   7.5000000e-01
   8.6400000e-01   7.5000000e-01
   8.6500000e-01   7.5000000e-01
   8.6600000e-01   7.5000000e-01
   8.6700000e-01   7.5000000e-01
   8.6800000e-01   7.5000000e-01
   8.6900000e-01   7.5000000e-01
   8.7000000e-01   7.5000000e-01
   8.7100000e-01   7.5000000e-01
   8.7200000e-01   7.5000000e-01
   8.7300000e-01   7.5000000e-01
   8.7400000e-01   7.5000000e-01
   8.7500000e-01   7.5000000e-01
   8.7600000e-01   7.5000000e-01
   8.7700000e-01   7.5000000e-01
   8.7800000e-01   7.5000000e-01
   8.7900000e-01   7.5000000e-01
   8.8000000e-01   7.5000000e-01
   8.8100000e-01   7.5000000e-01
   8.8200000e-01   7.5000000e-01
   8.8300000e-01   7.5000000e-01
   8.8400000e-01   7.5000000e-01
   8.8500000e-01   7.5000000e-01
   8.8600000e-01   7.5000000e-01
   8.8700000e-01   7.5000000e-01
   8.8800000e-01   7.5000000e-01
   8.8900000e-01   7.5000000e-01
   8.9000000e-01   7.5000000e-01
   8.9100000e-01   7.5000000e-01
   8.9200000e-01   7.5000000e-01
   8.9300000e-01   7.5000000e-01
   8.9400000e-01   7.5000000e-01
   8.9500000e-01   7.5000000e-01
   8.9600000e-01   7.5000000e-01
   8.9700000e-01   7.5000000e-01
   8.9800000e-01   7.5000000e-01
   8.9900000e-01   7.5000000e-01
   9.0000000e-01   7.5000000e-01
   9.0100000e-01   7.5000000e-01
   9.0200000e-01   7.5000000e-01
   9.0300000e-01   7.5000000e-01
   9.0400000e-01   7.5000000e-01
   9.0500000e-01   7.5000000e-01
   9.0600000e-01   7.5000000e-01
   9.0700000e-01   7.5000000e-01
   9.0800000e-01   7.5000000e-01
   9.0900000e-01   7.5000000e-01
   9.1000000e-01   7.5000000e-01
   9.1100000e-01   7.5000000e-01
   9.1200000e-01   7.5000000e-01
   9.1300000e-01   7.5000000e-01
   9.1400000e-01   7.5000000e-01
   9.1500000e-01   7.5000000e-01
   9.1600000e-01   7.5000000e-01
   9.1700000e-01   7.5000000e-01
   9.1800000e-01   7.5000000e-01
   9.1900000e-01   7.5000000e-01
   9.2000000e-01   7.5000000e-01
   9.2100000e-01   7.5000000e-01
   9.2200000e-01   7.5000000e-01
   9.2300000e-01   7.5000000e-01
   9.2400000e-01   7.5000000e-01
   9.2500000e-01   7.5000000e-01
   9.2600000e-01   7.5000000e-01
   9.2700000e-01   7.5000000e-01
   9.2800000e-01   7.5000000e-01
   9.2900000e-01   7.5000000e-01
   9.3000000e-01   7.5000000e-01
   9.3100000e-01   7.5000000e-01
   9.3200000e-01   7.5000000e-01
   9.3300000e-01   7.5000000e-01
   9.3400000e-01   7.5000000e-01
   9.3500000e-01   7.5000000e-01
   9.3600000e-01   7.5000000e-01
   9.3700000e-01   7.5000000e-01
   9.3800000e-01   7.5000000e-01
   9.3900000e-01   7.5000000e-01
   9.4000000e-01   7.5000000e-01
   9.4100000e-01   7.5000000e-01
   9.4200000e-01   7.5000000e-01
   9.4300000e-01   7.5000000e-01
   9.4400000e-01   7.5000000e-01
   9.4500000e-01   7.5000000e-01
   9.4600000e-01   7.5000000e-01
   9.4700000e-01   7.5000000e-01
   9.4800000e-01   7.5000000e-01
   9.4900000e-01   7.5000000e-01
   9.5000000e-01   7.5000000e-01
   9.5100000e-01   7.5000000e-01
   9.5200000e-01   7.5000000e-01
   9.5300000e-01   7.5000000e-01
   9.5400000e-01   7.5000000e-01
   9.5500000e-01   7.5000000e-01
   9.5600000e-01   7.5000000e-01
   9.5700000e-01   7.5000000e-01
   9.5800000e-01   7.5000000e-01
   9.5900000e-01   7.5000000e-01
   9.6000000e-01   7.5000000e-01
   9.6100000e-01   7.5000000e-01
   9.6200000e-01   7.5000000e-01
   9.6300000e-01   7.5000000e-01
   9.6400000e-01   7.5000000e-01
   9.6500000e-01   7.5000000e-01
   9.6600000e-01   7.5000000e-01
   9.6700000e-01   7.5000000e-01
   9.6800000e-01   7.5000000e-01
   9.6900000e-01   7.5000000e-01
   9.7000000e-01   7.5000000e-01
   9.7100000e-01   7.5000000e-01
   9.7200000e-01   7.5000000e-01
   9.7300000e-01   7.5000000e-01
   9.7400000e-01   7.5000000e-01
   9.7500000e-01   7.5000000e-01
   9.7600000e-01   7.5000000e-01
   9.7700000e-01   7.5000000e-01
   9.7800000e-01   7.5000000e-01
   9.7900000e-01   7.5000000e-01
   9.8000000e-01   7.5000000e-01
   9.8100000e-01   7.5000000e-01
   9.8200000e-01   7.5000000e-01
   9.8300000e-01   7.5000000e-01
   9.8400000e-01   7.5000000e-01
   9.8500000e-01   7.5000000e-01
   9.8600000e-01   7.5000000e-01
   9.8700000e-01   7.5000000e-01
   9.8800000e-01   7.5000000e-01
   9.8900000e-01   7.5000000e-01
   9.9000000e-01   7.5000000e-01
   9.9100000e-01   7.5000000e-01
   9.9200000e-01   7.5000000e-01
   9.9300000e-01   7.5000000e-01
   9.9400000e-01   7.5000000e-01
   9.9500000e-01   7.5000000e-01
   9.9600000e-01   7.5000000e-01
   9.9700000e-01   7.5000000e-01
   9.9800000e-01   7.5000000e-01
   9.9900000e-01   7.5000000e-01
   1.0000000e+00   7.5000000e-01


==> resall4.dat <==
   1.0000000e-03   1.0000000e-03
   2.0000000e-03   2.0000000e-03
   3.0000000e-03   3.0000000e-03
   4.0000000e-03   4.0000000e-03
   5.0000000e-03   5.0000000e-03
   6.0000000e-03   6.0000000e-03
   7.0000000e-03   7.0000000e-03
   8.0000000e-03   8.0000000e-03
   9.0000000e-03   9.0000000e-03
   1.0000000e-02   1.0000000e-02
   1.1000000e-02   1.1000000e-02
   1.2000000e-02   1.2000000e-02
   1.3000000e-02   1.3000000e-02
   1.4000000e-02   1.4000000e-02
   1.5000000e-02   1.5000000e-02
   1.6000000e-02   1.6000000e-02
   1.7000000e-02   1.7000000e-02
   1.8000000e-02   1.8000000e-02
   1.9000000e-02   1.9000000e-02
   2.0000000e-02   2.0000000e-02
   2.1000000e-02   2.1000000e-02
   2.2000000e-02   2.2000000e-02
   2.3000000e-02   2.3000000e-02
   2.4000000e-02   2.4000000e-02
   2.5000000e-02   2.5000000e-02
   2.6000000e-02   2.6000000e-02
   2.7000000e-02   2.7000000e-02
   2.8000000e-02   2.8000000e-02
   2.9000000e-02   2.9000000e-02
   3.0000000e-02   3.0000000e-02
   3.1000000e-02   3.1000000e-02
   3.2000000e-02   3.2000000e-02
   3.3000000e-02   3.3000000e-02
   3.4000000e-02   3.4000000e-02
   3.5000000e-02   3.5000000e-02
   3.6000000e-02   3.6000000e-02
   3.7000000e-02   3.7000000e-02
   3.8000000e-02   3.8000000e-02
   3.9000000e-02   3.9000000e-02
   4.0000000e-02   4.0000000e-02
   4.1000000e-02   4.1000000e-02
   4.2000000e-02   4.2000000e-02
   4.3000000e-02   4.3000000e-02
   4.4000000e-02   4.4000000e-02
   4.5000000e-02   4.5000000e-02
   4.6000000e-02   4.6000000e-02
   4.7000000e-02   4.7000000e-02
   4.8000000e-02   4.8000000e-02
   4.9000000e-02   4.9000000e-02
   5.0000000e-02   5.0000000e-02
   5.1000000e-02   5.1000000e-02
   5.2000000e-02   5.2000000e-02
   5.3000000e-02   5.3000000e-02
   5.4000000e-02   5.4000000e-02
   5.5000000e-02   5.5000000e-02
   5.6000000e-02   5.6000000e-02
   5.7000000e-02   5.7000000e-02
   5.8000000e-02   5.8000000e-02
   5.9000000e-02   5.9000000e-02
   6.0000000e-02   6.0000000e-02
   6.1000000e-02   6.1000000e-02
   6.2000000e-02   6.2000000e-02
   6.3000000e-02   6.3000000e-02
   6.4000000e-02   6.4000000e-02
   6.5000000e-02   6.5000000e-02
   6.6000000e-02   6.6000000e-02
   6.7000000e-02   6.7000000e-02
   6.8000000e-02   6.8000000e-02
   6.9000000e-02   6.9000000e-02
   7.0000000e-02   7.0000000e-02
   7.1000000e-02   7.1000000e-02
   7.2000000e-02   7.2000000e-02
   7.3000000e-02   7.3000000e-02
   7.4000000e-02   7.4000000e-02
   7.5000000e-02   7.5000000e-02
   7.6000000e-02   7.6000000e-02
   7.7000000e-02   7.7000000e-02
   7.8000000e-02   7.8000000e-02
   7.9000000e-02   7.9000000e-02
   8.0000000e-02   8.0000000e-02
   8.1000000e-02   8.1000000e-02
   8.2000000e-02   8.2000000e-02
   8.3000000e-02   8.3000000e-02
   8.4000000e-02   8.4000000e-02
   8.5000000e-02   8.5000000e-02
   8.6000000e-02   8.6000000e-02
   8.7000000e-02   8.7000000e-02
   8.8000000e-02   8.8000000e-02
   8.9000000e-02   8.9000000e-02
   9.0000000e-02   9.0000000e-02
   9.1000000e-02   9.1000000e-02
   9.2000000e-02   9.2000000e-02
   9.3000000e-02   9.3000000e-02
   9.4000000e-02   9.4000000e-02
   9.5000000e-02   9.5000000e-02
   9.6000000e-02   9.6000000e-02
   9.7000000e-02   9.7000000e-02
   9.8000000e-02   9.8000000e-02
   9.9000000e-02   9.9000000e-02
   1.0000000e-01   1.0000000e-01
   1.0100000e-01   1.0100000e-01
   1.0200000e-01   1.0200000e-01
   1.0300000e-01   1.0300000e-01
   1.0400000e-01   1.0400000e-01
   1.0500000e-01   1.0500000e-01
   1.0600000e-01   1.0600000e-01
   1.0700000e-01   1.0700000e-01
   1.0800000e-01   1.0800000e-01
   1.0900000e-01   1.0900000e-01
   1.1000000e-01   1.1000000e-01
   1.1100000e-01   1.1100000e-01
   1.1200000e-01   1.1200000e-01
   1.1300000e-01   1.1300000e-01
   1.1400000e-01   1.1400000e-01
   1.1500000e-01   1.1500000e-01
   1.1600000e-01   1.1600000e-01
   1.1700000e-01   1.1700000e-01
   1.1800000e-01   1.1800000e-01
   1.1900000e-01   1.1900000e-01
   1.2000000e-01   1.2000000e-01
   1.2100000e-01   1.2100000e-01
   1.2200000e-01   1.2200000e-01
   1.2300000e-01   1.2300000e-01
   1.2400000e-01   1.2400000e-01
   1.2500000e-01   1.2500000e-01
   1.2600000e-01   1.2600000e-01
   1.2700000e-01   1.2700000e-01
   1.2800000e-01   1.2800000e-01
   1.2900000e-01   1.2900000e-01
   1.3000000e-01   1.3000000e-01
   1.3100000e-01   1.3100000e-01
   1.3200000e-01   1.3200000e-01
   1.3300000e-01   1.3300000e-01
   1.3400000e-01   1.3400000e-01
   1.3500000e-01   1.3500000e-01
   1.3600000e-01   1.3600000e-01
   1.3700000e-01   1.3700000e-01
   1.3800000e-01   1.3800000e-01
   1.3900000e-01   1.3900000e-01
   1.4000000e-01   1.4000000e-01
   1.4100000e-01   1.4100000e-01
   1.4200000e-01   1.4200000e-01
   1.4300000e-01   1.4300000e-01
   1.4400000e-01   1.4400000e-01
   1.4500000e-01   1.4500000e-01
   1.4600000e-01   1.4600000e-01
   1.4700000e-01   1.4700000e-01
   1.4800000e-01   1.4800000e-01
   1.4900000e-01   1.4900000e-01
   1.5000000e-01   1.5000000e-01
   1.5100000e-01   1.5100000e-01
   1.5200000e-01   1.5200000e-01
   1.5300000e-01   1.5300000e-01
   1.5400000e-01   1.5400000e-01
   1.5500000e-01   1.5500000e-01
   1.5600000e-01   1.5600000e-01
   1.5700000e-01   1.5700000e-01
   1.5800000e-01   1.5800000e-01
   1.5900000e-01   1.5900000e-01
   1.6000000e-01   1.6000000e-01
   1.6100000e-01   1.6100000e-01
   1.6200000e-01   1.6200000e-01
   1.6300000e-01   1.6300000e-01
   1.6400000e-01   1.6400000e-01
   1.6500000e-01   1.6500000e-01
   1.6600000e-01   1.6600000e-01
   1.6700000e-01   1.6700000e-01
   1.6800000e-01   1.6800000e-01
   1.6900000e-01   1.6900000e-01
   1.7000000e-01   1.7000000e-01
   1.7100000e-01   1.7100000e-01
   1.7200000e-01   1.7200000e-01
   1.7300000e-01   1.7300000e-01
   1.7400000e-01   1.7400000e-01
   1.7500000e-01   1.7500000e-01
   1.7600000e-01   1.7600000e-01
   1.7700000e-01   1.7700000e-01
   1.7800000e-01   1.7800000e-01
   1.7900000e-01   1.7900000e-01
   1.8000000e-01   1.8000000e-01
   1.8100000e-01   1.8100000e-01
   1.8200000e-01   1.8200000e-01
   1.8300000e-01   1.8300000e-01
   1.8400000e-01   1.8400000e-01
   1.8500000e-01   1.8500000e-01
   1.8600000e-01   1.8600000e-01
   1.8700000e-01   1.8700000e-01
   1.8800000e-01   1.8800000e-01
   1.8900000e-01   1.8900000e-01
   1.9000000e-01   1.9000000e-01
   1.9100000e-01   1.9100000e-01
   1.9200000e-01   1.9200000e-01
   1.9300000e-01   1.9300000e-01
   1.9400000e-01   1.9400000e-01
   1.9500000e-01   1.9500000e-01
   1.9600000e-01   1.9600000e-01
   1.9700000e-01   1.9700000e-01
   1.9800000e-01   1.9800000e-01
   1.9900000e-01   1.9900000e-01
   2.0000000e-01   2.0000000e-01
   2.0100000e-01   2.0100000e-01
   2.0200000e-01   2.0200000e-01
   2.0300000e-01   2.0300000e-01
   2.0400000e-01   2.0400000e-01
   2.0500000e-01   2.0500000e-01
   2.0600000e-01   2.0600000e-01
   2.0700000e-01   2.0700000e-01
   2.0800000e-01   2.0800000e-01
   2.0900000e-01   2.0900000e-01
   2.1000000e-01   2.1000000e-01
   2.1100000e-01   2.1100000e-01
   2.1200000e-01   2.1200000e-01
   2.1300000e-01   2.1300000e-01
   2.1400000e-01   2.1400000e-01
   2.1500000e-01   2.1500000e-01
   2.1600000e-01   2.1600000e-01
   2.1700000e-01   2.1700000e-01
   2.1800000e-01   2.1800000e-01
   2.1900000e-01   2.1900000e-01
   2.2000000e-01   2.2000000e-01
   2.2100000e-01   2.2100000e-01
   2.2200000e-01   2.2200000e-01
   2.2300000e-01   2.2300000e-01
   2.2400000e-01   2.2400000e-01
   2.2500000e-01   2.2500000e-01
   2.2600000e-01   2.2600000e-01
   2.2700000e-01   2.2700000e-01
   2.2800000e-01   2.2800000e-01
   2.2900000e-01   2.2900000e-01
   2.3000000e-01   2.3000000e-01
   2.3100000e-01   2.3100000e-01
   2.3200000e-01   2.3200000e-01
   2.3300000e-01   2.3300000e-01
   2.3400000e-01   2.3400000e-01
   2.3500000e-01   2.3500000e-01
   2.3600000e-01   2.3600000e-01
   2.3700000e-01   2.3700000e-01
   2.3800000e-01   2.3800000e-01
   2.3900000e-01   2.3900000e-01
   2.4000000e-01   2.4000000e-01
   2.4100000e-01   2.4100000e-01
   2.4200000e-01   2.4200000e-01
   2.4300000e-01   2.4300000e-01
   2.4400000e-01   2.4400000e-01
   2.4500000e-01   2.4500000e-01
   2.4600000e-01   2.4600000e-01
   2.4700000e-01   2.4700000e-01
   2.4800000e-01   2.4800000e-01
   2.4900000e-01   2.4900000e-01
   2.5000000e-01   2.5000000e-01
   2.5100000e-01   2.5100000e-01
   2.5200000e-01   2.5200000e-01
   2.5300000e-01   2.5300000e-01
   2.5400000e-01   2.5400000e-01
   2.5500000e-01   2.5500000e-01
   2.5600000e-01   2.5600000e-01
   2.5700000e-01   2.5700000e-01
   2.5800000e-01   2.5800000e-01
   2.5900000e-01   2.5900000e-01
   2.6000000e-01   2.6000000e-01
   2.6100000e-01   2.6100000e-01
   2.6200000e-01   2.6200000e-01
   2.6300000e-01   2.6300000e-01
   2.6400000e-01   2.6400000e-01
   2.6500000e-01   2.6500000e-01
   2.6600000e-01   2.6600000e-01
   2.6700000e-01   2.6700000e-01
   2.6800000e-01   2.6800000e-01
   2.6900000e-01   2.6900000e-01
   2.7000000e-01   2.7000000e-01
   2.7100000e-01   2.7100000e-01
   2.7200000e-01   2.7200000e-01
   2.7300000e-01   2.7300000e-01
   2.7400000e-01   2.7400000e-01
   2.7500000e-01   2.7500000e-01
   2.7600000e-01   2.7600000e-01
   2.7700000e-01   2.7700000e-01
   2.7800000e-01   2.7800000e-01
   2.7900000e-01   2.7900000e-01
   2.8000000e-01   2.8000000e-01
   2.8100000e-01   2.8100000e-01
   2.8200000e-01   2.8200000e-01
   2.8300000e-01   2.8300000e-01
   2.8400000e-01   2.8400000e-01
   2.8500000e-01   2.8500000e-01
   2.8600000e-01   2.8600000e-01
   2.8700000e-01   2.8700000e-01
   2.8800000e-01   2.8800000e-01
   2.8900000e-01   2.8900000e-01
   2.9000000e-01   2.9000000e-01
   2.9100000e-01   2.9100000e-01
   2.9200000e-01   2.9200000e-01
   2.9300000e-01   2.9300000e-01
   2.9400000e-01   2.9400000e-01
   2.9500000e-01   2.9500000e-01
   2.9600000e-01   2.9600000e-01
   2.9700000e-01   2.9700000e-01
   2.9800000e-01   2.9800000e-01
   2.9900000e-01   2.9900000e-01
   3.0000000e-01   3.0000000e-01
   3.0100000e-01   3.0100000e-01
   3.0200000e-01   3.0200000e-01
   3.0300000e-01   3.0300000e-01
   3.0400000e-01   3.0400000e-01
   3.0500000e-01   3.0500000e-01
   3.0600000e-01   3.0600000e-01
   3.0700000e-01   3.0700000e-01
   3.0800000e-01   3.0800000e-01
   3.0900000e-01   3.0900000e-01
   3.1000000e-01   3.1000000e-01
   3.1100000e-01   3.1100000e-01
   3.1200000e-01   3.1200000e-01
   3.1300000e-01   3.1300000e-01
   3.1400000e-01   3.1400000e-01
   3.1500000e-01   3.1500000e-01
   3.1600000e-01   3.1600000e-01
   3.1700000e-01   3.1700000e-01
   3.1800000e-01   3.1800000e-01
   3.1900000e-01   3.1900000e-01
   3.2000000e-01   3.2000000e-01
   3.2100000e-01   3.2100000e-01
   3.2200000e-01   3.2200000e-01
   3.2300000e-01   3.2300000e-01
   3.2400000e-01   3.2400000e-01
   3.2500000e-01   3.2500000e-01
   3.2600000e-01   3.2600000e-01
   3.2700000e-01   3.2700000e-01
   3.2800000e-01   3.2800000e-01
   3.2900000e-01   3.2900000e-01
   3.3000000e-01   3.3000000e-01
   3.3100000e-01   3.3100000e-01
   3.3200000e-01   3.3200000e-01
   3.3300000e-01   3.3300000e-01
   3.3400000e-01   3.3400000e-01
   3.3500000e-01   3.3500000e-01
   3.3600000e-01   3.3600000e-01
   3.3700000e-01   3.3700000e-01
   3.3800000e-01   3.3800000e-01
   3.3900000e-01   3.3900000e-01
   3.4000000e-01   3.4000000e-01
   3.4100000e-01   3.4100000e-01
   3.4200000e-01   3.4200000e-01
   3.4300000e-01   3.4300000e-01
   3.4400000e-01   3.4400000e-01
   3.4500000e-01   3.4500000e-01
   3.4600000e-01   3.4600000e-01
   3.4700000e-01   3.4700000e-01
   3.4800000e-01   3.4800000e-01
   3.4900000e-01   3.4900000e-01
   3.5000000e-01   3.5000000e-01
   3.5100000e-01   3.5100000e-01
   3.5200000e-01   3.5200000e-01
   3.5300000e-01   3.5300000e-01
   3.5400000e-01   3.5400000e-01
   3.5500000e-01   3.5500000e-01
   3.5600000e-01   3.5600000e-01
   3.5700000e-01   3.5700000e-01
   3.5800000e-01   3.5800000e-01
   3.5900000e-01   3.5900000e-01
   3.6000000e-01   3.6000000e-01
   3.6100000e-01   3.6100000e-01
   3.6200000e-01   3.6200000e-01
   3.6300000e-01   3.6300000e-01
   3.6400000e-01   3.6400000e-01
   3.6500000e-01   3.6500000e-01
   3.6600000e-01   3.6600000e-01
   3.6700000e-01   3.6700000e-01
   3.6800000e-01   3.6800000e-01
   3.6900000e-01   3.6900000e-01
   3.7000000e-01   3.7000000e-01
   3.7100000e-01   3.7100000e-01
   3.7200000e-01   3.7200000e-01
   3.7300000e-01   3.7300000e-01
   3.7400000e-01   3.7400000e-01
   3.7500000e-01   3.7500000e-01
   3.7600000e-01   3.7600000e-01
   3.7700000e-01   3.7700000e-01
   3.7800000e-01   3.7800000e-01
   3.7900000e-01   3.7900000e-01
   3.8000000e-01   3.8000000e-01
   3.8100000e-01   3.8100000e-01
   3.8200000e-01   3.8200000e-01
   3.8300000e-01   3.8300000e-01
   3.8400000e-01   3.8400000e-01
   3.8500000e-01   3.8500000e-01
   3.8600000e-01   3.8600000e-01
   3.8700000e-01   3.8700000e-01
   3.8800000e-01   3.8800000e-01
   3.8900000e-01   3.8900000e-01
   3.9000000e-01   3.9000000e-01
   3.9100000e-01   3.9100000e-01
   3.9200000e-01   3.9200000e-01
   3.9300000e-01   3.9300000e-01
   3.9400000e-01   3.9400000e-01
   3.9500000e-01   3.9500000e-01
   3.9600000e-01   3.9600000e-01
   3.9700000e-01   3.9700000e-01
   3.9800000e-01   3.9800000e-01
   3.9900000e-01   3.9900000e-01
   4.0000000e-01   4.0000000e-01
   4.0100000e-01   4.0100000e-01
   4.0200000e-01   4.0200000e-01
   4.0300000e-01   4.0300000e-01
   4.0400000e-01   4.0400000e-01
   4.0500000e-01   4.0500000e-01
   4.0600000e-01   4.0600000e-01
   4.0700000e-01   4.0700000e-01
   4.0800000e-01   4.0800000e-01
   4.0900000e-01   4.0900000e-01
   4.1000000e-01   4.1000000e-01
   4.1100000e-01   4.1100000e-01
   4.1200000e-01   4.1200000e-01
   4.1300000e-01   4.1300000e-01
   4.1400000e-01   4.1400000e-01
   4.1500000e-01   4.1500000e-01
   4.1600000e-01   4.1600000e-01
   4.1700000e-01   4.1700000e-01
   4.1800000e-01   4.1800000e-01
   4.1900000e-01   4.1900000e-01
   4.2000000e-01   4.2000000e-01
   4.2100000e-01   4.2100000e-01
   4.2200000e-01   4.2200000e-01
   4.2300000e-01   4.2300000e-01
   4.2400000e-01   4.2400000e-01
   4.2500000e-01   4.2500000e-01
   4.2600000e-01   4.2600000e-01
   4.2700000e-01   4.2700000e-01
   4.2800000e-01   4.2800000e-01
   4.2900000e-01   4.2900000e-01
   4.3000000e-01   4.3000000e-01
   4.3100000e-01   4.3100000e-01
   4.3200000e-01   4.3200000e-01
   4.3300000e-01   4.3300000e-01
   4.3400000e-01   4.3400000e-01
   4.3500000e-01   4.3500000e-01
   4.3600000e-01   4.3600000e-01
   4.3700000e-01   4.3700000e-01
   4.3800000e-01   4.3800000e-01
   4.3900000e-01   4.3900000e-01
   4.4000000e-01   4.4000000e-01
   4.4100000e-01   4.4100000e-01
   4.4200000e-01   4.4200000e-01
   4.4300000e-01   4.4300000e-01
   4.4400000e-01   4.4400000e-01
   4.4500000e-01   4.4500000e-01
   4.4600000e-01   4.4600000e-01
   4.4700000e-01   4.4700000e-01
   4.4800000e-01   4.4800000e-01
   4.4900000e-01   4.4900000e-01
   4.5000000e-01   4.5000000e-01
   4.5100000e-01   4.5100000e-01
   4.5200000e-01   4.5200000e-01
   4.5300000e-01   4.5300000e-01
   4.5400000e-01   4.5400000e-01
   4.5500000e-01   4.5500000e-01
   4.5600000e-01   4.5600000e-01
   4.5700000e-01   4.5700000e-01
   4.5800000e-01   4.5800000e-01
   4.5900000e-01   4.5900000e-01
   4.6000000e-01   4.6000000e-01
   4.6100000e-01   4.6100000e-01
   4.6200000e-01   4.6200000e-01
   4.6300000e-01   4.6300000e-01
   4.6400000e-01   4.6400000e-01
   4.6500000e-01   4.6500000e-01
   4.6600000e-01   4.6600000e-01
   4.6700000e-01   4.6700000e-01
   4.6800000e-01   4.6800000e-01
   4.6900000e-01   4.6900000e-01
   4.7000000e-01   4.7000000e-01
   4.7100000e-01   4.7100000e-01
   4.7200000e-01   4.7200000e-01
   4.7300000e-01   4.7300000e-01
   4.7400000e-01   4.7400000e-01
   4.7500000e-01   4.7500000e-01
   4.7600000e-01   4.7600000e-01
   4.7700000e-01   4.7700000e-01
   4.7800000e-01   4.7800000e-01
   4.7900000e-01   4.7900000e-01
   4.8000000e-01   4.8000000e-01
   4.8100000e-01   4.8100000e-01
   4.8200000e-01   4.8200000e-01
   4.8300000e-01   4.8300000e-01
   4.8400000e-01   4.8400000e-01
   4.8500000e-01   4.8500000e-01
   4.8600000e-01   4.8600000e-01
   4.8700000e-01   4.8700000e-01
   4.8800000e-01   4.8800000e-01
   4.8900000e-01   4.8900000e-01
   4.9000000e-01   4.9000000e-01
   4.9100000e-01   4.9100000e-01
   4.9200000e-01   4.9200000e-01
   4.9300000e-01   4.9300000e-01
   4.9400000e-01   4.9400000e-01
   4.9500000e-01   4.9500000e-01
   4.9600000e-01   4.9600000e-01
   4.9700000e-01   4.9700000e-01
   4.9800000e-01   4.9800000e-01
   4.9900000e-01   4.9900000e-01
   5.0000000e-01   5.0000000e-01
   5.0100000e-01   5.0100000e-01
   5.0200000e-01   5.0200000e-01
   5.0300000e-01   5.0300000e-01
   5.0400000e-01   5.0400000e-01
   5.0500000e-01   5.0500000e-01
   5.0600000e-01   5.0600000e-01
   5.0700000e-01   5.0700000e-01
   5.0800000e-01   5.0800000e-01
   5.0900000e-01   5.0900000e-01
   5.1000000e-01   5.1000000e-01
   5.1100000e-01   5.1100000e-01
   5.1200000e-01   5.1200000e-01
   5.1300000e-01   5.1300000e-01
   5.1400000e-01   5.1400000e-01
   5.1500000e-01   5.1500000e-01
   5.1600000e-01   5.1600000e-01
   5.1700000e-01   5.1700000e-01
   5.1800000e-01   5.1800000e-01
   5.1900000e-01   5.1900000e-01
   5.2000000e-01   5.2000000e-01
   5.2100000e-01   5.2100000e-01
   5.2200000e-01   5.2200000e-01
   5.2300000e-01   5.2300000e-01
   5.2400000e-01   5.2400000e-01
   5.2500000e-01   5.2500000e-01
   5.2600000e-01   5.2600000e-01
   5.2700000e-01   5.2700000e-01
   5.2800000e-01   5.2800000e-01
   5.2900000e-01   5.2900000e-01
   5.3000000e-01   5.3000000e-01
   5.3100000e-01   5.3100000e-01
   5.3200000e-01   5.3200000e-01
   5.3300000e-01   5.3300000e-01
   5.3400000e-01   5.3400000e-01
   5.3500000e-01   5.3500000e-01
   5.3600000e-01   5.3600000e-01
   5.3700000e-01   5.3700000e-01
   5.3800000e-01   5.3800000e-01
   5.3900000e-01   5.3900000e-01
   5.4000000e-01   5.4000000e-01
   5.4100000e-01   5.4100000e-01
   5.4200000e-01   5.4200000e-01
   5.4300000e-01   5.4300000e-01
   5.4400000e-01   5.4400000e-01
   5.4500000e-01   5.4500000e-01
   5.4600000e-01   5.4600000e-01
   5.4700000e-01   5.4700000e-01
   5.4800000e-01   5.4800000e-01
   5.4900000e-01   5.4900000e-01
   5.5000000e-01   5.5000000e-01
   5.5100000e-01   5.5100000e-01
   5.5200000e-01   5.5200000e-01
   5.5300000e-01   5.5300000e-01
   5.5400000e-01   5.5400000e-01
   5.5500000e-01   5.5500000e-01
   5.5600000e-01   5.5600000e-01
   5.5700000e-01   5.5700000e-01
   5.5800000e-01   5.5800000e-01
   5.5900000e-01   5.5900000e-01
   5.6000000e-01   5.6000000e-01
   5.6100000e-01   5.6100000e-01
   5.6200000e-01   5.6200000e-01
   5.6300000e-01   5.6300000e-01
   5.6400000e-01   5.6400000e-01
   5.6500000e-01   5.6500000e-01
   5.6600000e-01   5.6600000e-01
   5.6700000e-01   5.6700000e-01
   5.6800000e-01   5.6800000e-01
   5.6900000e-01   5.6900000e-01
   5.7000000e-01   5.7000000e-01
   5.7100000e-01   5.7100000e-01
   5.7200000e-01   5.7200000e-01
   5.7300000e-01   5.7300000e-01
   5.7400000e-01   5.7400000e-01
   5.7500000e-01   5.7500000e-01
   5.7600000e-01   5.7600000e-01
   5.7700000e-01   5.7700000e-01
   5.7800000e-01   5.7800000e-01
   5.7900000e-01   5.7900000e-01
   5.8000000e-01   5.8000000e-01
   5.8100000e-01   5.8100000e-01
   5.8200000e-01   5.8200000e-01
   5.8300000e-01   5.8300000e-01
   5.8400000e-01   5.8400000e-01
   5.8500000e-01   5.8500000e-01
   5.8600000e-01   5.8600000e-01
   5.8700000e-01   5.8700000e-01
   5.8800000e-01   5.8800000e-01
   5.8900000e-01   5.8900000e-01
   5.9000000e-01   5.9000000e-01
   5.9100000e-01   5.9100000e-01
   5.9200000e-01   5.9200000e-01
   5.9300000e-01   5.9300000e-01
   5.9400000e-01   5.9400000e-01
   5.9500000e-01   5.9500000e-01
   5.9600000e-01   5.9600000e-01
   5.9700000e-01   5.9700000e-01
   5.9800000e-01   5.9800000e-01
   5.9900000e-01   5.9900000e-01
   6.0000000e-01   6.0000000e-01
   6.0100000e-01   6.0100000e-01
   6.0200000e-01   6.0200000e-01
   6.0300000e-01   6.0300000e-01
   6.0400000e-01   6.0400000e-01
   6.0500000e-01   6.0500000e-01
   6.0600000e-01   6.0600000e-01
   6.0700000e-01   6.0700000e-01
   6.0800000e-01   6.0800000e-01
   6.0900000e-01   6.0900000e-01
   6.1000000e-01   6.1000000e-01
   6.1100000e-01   6.1100000e-01
   6.1200000e-01   6.1200000e-01
   6.1300000e-01   6.1300000e-01
   6.1400000e-01   6.1400000e-01
   6.1500000e-01   6.1500000e-01
   6.1600000e-01   6.1600000e-01
   6.1700000e-01   6.1700000e-01
   6.1800000e-01   6.1800000e-01
   6.1900000e-01   6.1900000e-01
   6.2000000e-01   6.2000000e-01
   6.2100000e-01   6.2100000e-01
   6.2200000e-01   6.2200000e-01
   6.2300000e-01   6.2300000e-01
   6.2400000e-01   6.2400000e-01
   6.2500000e-01   6.2500000e-01
   6.2600000e-01   6.2600000e-01
   6.2700000e-01   6.2700000e-01
   6.2800000e-01   6.2800000e-01
   6.2900000e-01   6.2900000e-01
   6.3000000e-01   6.3000000e-01
   6.3100000e-01   6.3100000e-01
   6.3200000e-01   6.3200000e-01
   6.3300000e-01   6.3300000e-01
   6.3400000e-01   6.3400000e-01
   6.3500000e-01   6.3500000e-01
   6.3600000e-01   6.3600000e-01
   6.3700000e-01   6.3700000e-01
   6.3800000e-01   6.3800000e-01
   6.3900000e-01   6.3900000e-01
   6.4000000e-01   6.4000000e-01
   6.4100000e-01   6.4100000e-01
   6.4200000e-01   6.4200000e-01
   6.4300000e-01   6.4300000e-01
   6.4400000e-01   6.4400000e-01
   6.4500000e-01   6.4500000e-01
   6.4600000e-01   6.4600000e-01
   6.4700000e-01   6.4700000e-01
   6.4800000e-01   6.4800000e-01
   6.4900000e-01   6.4900000e-01
   6.5000000e-01   6.5000000e-01
   6.5100000e-01   6.5100000e-01
   6.5200000e-01   6.5200000e-01
   6.5300000e-01   6.5300000e-01
   6.5400000e-01   6.5400000e-01
   6.5500000e-01   6.5500000e-01
   6.5600000e-01   6.5600000e-01
   6.5700000e-01   6.5700000e-01
   6.5800000e-01   6.5800000e-01
   6.5900000e-01   6.5900000e-01
   6.6000000e-01   6.6000000e-01
   6.6100000e-01   6.6100000e-01
   6.6200000e-01   6.6200000e-01
   6.6300000e-01   6.6300000e-01
   6.6400000e-01   6.6400000e-01
   6.6500000e-01   6.6500000e-01
   6.6600000e-01   6.6600000e-01
   6.6700000e-01   6.6700000e-01
   6.6800000e-01   6.6800000e-01
   6.6900000e-01   6.6900000e-01
   6.7000000e-01   6.7000000e-01
   6.7100000e-01   6.7100000e-01
   6.7200000e-01   6.7200000e-01
   6.7300000e-01   6.7300000e-01
   6.7400000e-01   6.7400000e-01
   6.7500000e-01   6.7500000e-01
   6.7600000e-01   6.7600000e-01
   6.7700000e-01   6.7700000e-01
   6.7800000e-01   6.7800000e-01
   6.7900000e-01   6.7900000e-01
   6.8000000e-01   6.8000000e-01
   6.8100000e-01   6.8100000e-01
   6.8200000e-01   6.8200000e-01
   6.8300000e-01   6.8300000e-01
   6.8400000e-01   6.8400000e-01
   6.8500000e-01   6.8500000e-01
   6.8600000e-01   6.8600000e-01
   6.8700000e-01   6.8700000e-01
   6.8800000e-01   6.8800000e-01
   6.8900000e-01   6.8900000e-01
   6.9000000e-01   6.9000000e-01
   6.9100000e-01   6.9100000e-01
   6.9200000e-01   6.9200000e-01
   6.9300000e-01   6.9300000e-01
   6.9400000e-01   6.9400000e-01
   6.9500000e-01   6.9500000e-01
   6.9600000e-01   6.9600000e-01
   6.9700000e-01   6.9700000e-01
   6.9800000e-01   6.9800000e-01
   6.9900000e-01   6.9900000e-01
   7.0000000e-01   7.0000000e-01
   7.0100000e-01   7.0100000e-01
   7.0200000e-01   7.0200000e-01
   7.0300000e-01   7.0300000e-01
   7.0400000e-01   7.0400000e-01
   7.0500000e-01   7.0500000e-01
   7.0600000e-01   7.0600000e-01
   7.0700000e-01   7.0700000e-01
   7.0800000e-01   7.0800000e-01
   7.0900000e-01   7.0900000e-01
   7.1000000e-01   7.1000000e-01
   7.1100000e-01   7.1100000e-01
   7.1200000e-01   7.1200000e-01
   7.1300000e-01   7.1300000e-01
   7.1400000e-01   7.1400000e-01
   7.1500000e-01   7.1500000e-01
   7.1600000e-01   7.1600000e-01
   7.1700000e-01   7.1700000e-01
   7.1800000e-01   7.1800000e-01
   7.1900000e-01   7.1900000e-01
   7.2000000e-01   7.2000000e-01
   7.2100000e-01   7.2100000e-01
   7.2200000e-01   7.2200000e-01
   7.2300000e-01   7.2300000e-01
   7.2400000e-01   7.2400000e-01
   7.2500000e-01   7.2500000e-01
   7.2600000e-01   7.2600000e-01
   7.2700000e-01   7.2700000e-01
   7.2800000e-01   7.2800000e-01
   7.2900000e-01   7.2900000e-01
   7.3000000e-01   7.3000000e-01
   7.3100000e-01   7.3100000e-01
   7.3200000e-01   7.3200000e-01
   7.3300000e-01   7.3300000e-01
   7.3400000e-01   7.3400000e-01
   7.3500000e-01   7.3500000e-01
   7.3600000e-01   7.3600000e-01
   7.3700000e-01   7.3700000e-01
   7.3800000e-01   7.3800000e-01
   7.3900000e-01   7.3900000e-01
   7.4000000e-01   7.4000000e-01
   7.4100000e-01   7.4100000e-01
   7.4200000e-01   7.4200000e-01
   7.4300000e-01   7.4300000e-01
   7.4400000e-01   7.4400000e-01
   7.4500000e-01   7.4500000e-01
   7.4600000e-01   7.4600000e-01
   7.4700000e-01   7.4700000e-01
   7.4800000e-01   7.4800000e-01
   7.4900000e-01   7.4900000e-01
   7.5000000e-01   7.5000000e-01
   7.5100000e-01   7.5100000e-01
   7.5200000e-01   7.5200000e-01
   7.5300000e-01   7.5300000e-01
   7.5400000e-01   7.5400000e-01
   7.5500000e-01   7.5500000e-01
   7.5600000e-01   7.5600000e-01
   7.5700000e-01   7.5700000e-01
   7.5800000e-01   7.5800000e-01
   7.5900000e-01   7.5900000e-01
   7.6000000e-01   7.6000000e-01
   7.6100000e-01   7.6100000e-01
   7.6200000e-01   7.6200000e-01
   7.6300000e-01   7.6300000e-01
   7.6400000e-01   7.6400000e-01
   7.6500000e-01   7.6500000e-01
   7.6600000e-01   7.6600000e-01
   7.6700000e-01   7.6700000e-01
   7.6800000e-01   7.6800000e-01
   7.6900000e-01   7.6900000e-01
   7.7000000e-01   7.7000000e-01
   7.7100000e-01   7.7100000e-01
   7.7200000e-01   7.7200000e-01
   7.7300000e-01   7.7300000e-01
   7.7400000e-01   7.7400000e-01
   7.7500000e-01   7.7500000e-01
   7.7600000e-01   7.7600000e-01
   7.7700000e-01   7.7700000e-01
   7.7800000e-01   7.7800000e-01
   7.7900000e-01   7.7900000e-01
   7.8000000e-01   7.8000000e-01
   7.8100000e-01   7.8100000e-01
   7.8200000e-01   7.8200000e-01
   7.8300000e-01   7.8300000e-01
   7.8400000e-01   7.8400000e-01
   7.8500000e-01   7.8500000e-01
   7.8600000e-01   7.8600000e-01
   7.8700000e-01   7.8700000e-01
   7.8800000e-01   7.8800000e-01
   7.8900000e-01   7.8900000e-01
   7.9000000e-01   7.9000000e-01
   7.9100000e-01   7.9100000e-01
   7.9200000e-01   7.9200000e-01
   7.9300000e-01   7.9300000e-01
   7.9400000e-01   7.9400000e-01
   7.9500000e-01   7.9500000e-01
   7.9600000e-01   7.9600000e-01
   7.9700000e-01   7.9700000e-01
   7.9800000e-01   7.9800000e-01
   7.9900000e-01   7.9900000e-01
   8.0000000e-01   8.0000000e-01
   8.0100000e-01   8.0100000e-01
   8.0200000e-01   8.0200000e-01
   8.0300000e-01   8.0300000e-01
   8.0400000e-01   8.0400000e-01
   8.0500000e-01   8.0500000e-01
   8.0600000e-01   8.0600000e-01
   8.0700000e-01   8.0700000e-01
   8.0800000e-01   8.0800000e-01
   8.0900000e-01   8.0900000e-01
   8.1000000e-01   8.1000000e-01
   8.1100000e-01   8.1100000e-01
   8.1200000e-01   8.1200000e-01
   8.1300000e-01   8.1300000e-01
   8.1400000e-01   8.1400000e-01
   8.1500000e-01   8.1500000e-01
   8.1600000e-01   8.1600000e-01
   8.1700000e-01   8.1700000e-01
   8.1800000e-01   8.1800000e-01
   8.1900000e-01   8.1900000e-01
   8.2000000e-01   8.2000000e-01
   8.2100000e-01   8.2100000e-01
   8.2200000e-01   8.2200000e-01
   8.2300000e-01   8.2300000e-01
   8.2400000e-01   8.2400000e-01
   8.2500000e-01   8.2500000e-01
   8.2600000e-01   8.2600000e-01
   8.2700000e-01   8.2700000e-01
   8.2800000e-01   8.2800000e-01
   8.2900000e-01   8.2900000e-01
   8.3000000e-01   8.3000000e-01
   8.3100000e-01   8.3100000e-01
   8.3200000e-01   8.3200000e-01
   8.3300000e-01   8.3300000e-01
   8.3400000e-01   8.3400000e-01
   8.3500000e-01   8.3500000e-01
   8.3600000e-01   8.3600000e-01
   8.3700000e-01   8.3700000e-01
   8.3800000e-01   8.3800000e-01
   8.3900000e-01   8.3900000e-01
   8.4000000e-01   8.4000000e-01
   8.4100000e-01   8.4100000e-01
   8.4200000e-01   8.4200000e-01
   8.4300000e-01   8.4300000e-01
   8.4400000e-01   8.4400000e-01
   8.4500000e-01   8.4500000e-01
   8.4600000e-01   8.4600000e-01
   8.4700000e-01   8.4700000e-01
   8.4800000e-01   8.4800000e-01
   8.4900000e-01   8.4900000e-01
   8.5000000e-01   8.5000000e-01
   8.5100000e-01   8.5100000e-01
   8.5200000e-01   8.5200000e-01
   8.5300000e-01   8.5300000e-01
   8.5400000e-01   8.5400000e-01
   8.5500000e-01   8.5500000e-01
   8.5600000e-01   8.5600000e-01
   8.5700000e-01   8.5700000e-01
   8.5800000e-01   8.5800000e-01
   8.5900000e-01   8.5900000e-01
   8.6000000e-01   8.6000000e-01
   8.6100000e-01   8.6100000e-01
   8.6200000e-01   8.6200000e-01
   8.6300000e-01   8.6300000e-01
   8.6400000e-01   8.6400000e-01
   8.6500000e-01   8.6500000e-01
   8.6600000e-01   8.6600000e-01
   8.6700000e-01   8.6700000e-01
   8.6800000e-01   8.6800000e-01
   8.6900000e-01   8.6900000e-01
   8.7000000e-01   8.7000000e-01
   8.7100000e-01   8.7100000e-01
   8.7200000e-01   8.7200000e-01
   8.7300000e-01   8.7300000e-01
   8.7400000e-01   8.7400000e-01
   8.7500000e-01   8.7500000e-01
   8.7600000e-01   8.7600000e-01
   8.7700000e-01   8.7700000e-01
   8.7800000e-01   8.7800000e-01
   8.7900000e-01   8.7900000e-01
   8.8000000e-01   8.8000000e-01
   8.8100000e-01   8.8100000e-01
   8.8200000e-01   8.8200000e-01
   8.8300000e-01   8.8300000e-01
   8.8400000e-01   8.8400000e-01
   8.8500000e-01   8.8500000e-01
   8.8600000e-01   8.8600000e-01
   8.8700000e-01   8.8700000e-01
   8.8800000e-01   8.8800000e-01
   8.8900000e-01   8.8900000e-01
   8.9000000e-01   8.9000000e-01
   8.9100000e-01   8.9100000e-01
   8.9200000e-01   8.9200000e-01
   8.9300000e-01   8.9300000e-01
   8.9400000e-01   8.9400000e-01
   8.9500000e-01   8.9500000e-01
   8.9600000e-01   8.9600000e-01
   8.9700000e-01   8.9700000e-01
   8.9800000e-01   8.9800000e-01
   8.9900000e-01   8.9900000e-01
   9.0000000e-01   9.0000000e-01
   9.0100000e-01   9.0100000e-01
   9.0200000e-01   9.0200000e-01
   9.0300000e-01   9.0300000e-01
   9.0400000e-01   9.0400000e-01
   9.0500000e-01   9.0500000e-01
   9.0600000e-01   9.0600000e-01
   9.0700000e-01   9.0700000e-01
   9.0800000e-01   9.0800000e-01
   9.0900000e-01   9.0900000e-01
   9.1000000e-01   9.1000000e-01
   9.1100000e-01   9.1100000e-01
   9.1200000e-01   9.1200000e-01
   9.1300000e-01   9.1300000e-01
   9.1400000e-01   9.1400000e-01
   9.1500000e-01   9.1500000e-01
   9.1600000e-01   9.1600000e-01
   9.1700000e-01   9.1700000e-01
   9.1800000e-01   9.1800000e-01
   9.1900000e-01   9.1900000e-01
   9.2000000e-01   9.2000000e-01
   9.2100000e-01   9.2100000e-01
   9.2200000e-01   9.2200000e-01
   9.2300000e-01   9.2300000e-01
   9.2400000e-01   9.2400000e-01
   9.2500000e-01   9.2500000e-01
   9.2600000e-01   9.2600000e-01
   9.2700000e-01   9.2700000e-01
   9.2800000e-01   9.2800000e-01
   9.2900000e-01   9.2900000e-01
   9.3000000e-01   9.3000000e-01
   9.3100000e-01   9.3100000e-01
   9.3200000e-01   9.3200000e-01
   9.3300000e-01   9.3300000e-01
   9.3400000e-01   9.3400000e-01
   9.3500000e-01   9.3500000e-01
   9.3600000e-01   9.3600000e-01
   9.3700000e-01   9.3700000e-01
   9.3800000e-01   9.3800000e-01
   9.3900000e-01   9.3900000e-01
   9.4000000e-01   9.4000000e-01
   9.4100000e-01   9.4100000e-01
   9.4200000e-01   9.4200000e-01
   9.4300000e-01   9.4300000e-01
   9.4400000e-01   9.4400000e-01
   9.4500000e-01   9.4500000e-01
   9.4600000e-01   9.4600000e-01
   9.4700000e-01   9.4700000e-01
   9.4800000e-01   9.4800000e-01
   9.4900000e-01   9.4900000e-01
   9.5000000e-01   9.5000000e-01
   9.5100000e-01   9.5100000e-01
   9.5200000e-01   9.5200000e-01
   9.5300000e-01   9.5300000e-01
   9.5400000e-01   9.5400000e-01
   9.5500000e-01   9.5500000e-01
   9.5600000e-01   9.5600000e-01
   9.5700000e-01   9.5700000e-01
   9.5800000e-01   9.5800000e-01
   9.5900000e-01   9.5900000e-01
   9.6000000e-01   9.6000000e-01
   9.6100000e-01   9.6100000e-01
   9.6200000e-01   9.6200000e-01
   9.6300000e-01   9.6300000e-01
   9.6400000e-01   9.6400000e-01
   9.6500000e-01   9.6500000e-01
   9.6600000e-01   9.6600000e-01
   9.6700000e-01   9.6700000e-01
   9.6800000e-01   9.6800000e-01
   9.6900000e-01   9.6900000e-01
   9.7000000e-01   9.7000000e-01
   9.7100000e-01   9.7100000e-01
   9.7200000e-01   9.7200000e-01
   9.7300000e-01   9.7300000e-01
   9.7400000e-01   9.7400000e-01
   9.7500000e-01   9.7500000e-01
   9.7600000e-01   9.7600000e-01
   9.7700000e-01   9.7700000e-01
   9.7800000e-01   9.7800000e-01
   9.7900000e-01   9.7900000e-01
   9.8000000e-01   9.8000000e-01
   9.8100000e-01   9.8100000e-01
   9.8200000e-01   9.8200000e-01
   9.8300000e-01   9.8300000e-01
   9.8400000e-01   9.8400000e-01
   9.8500000e-01   9.8500000e-01
   9.8600000e-01   9.8600000e-01
   9.8700000e-01   9.8700000e-01
   9.8800000e-01   9.8800000e-01
   9.8900000e-01   9.8900000e-01
   9.9000000e-01   9.9000000e-01
   9.9100000e-01   9.9100000e-01
   9.9200000e-01   9.9200000e-01
   9.9300000e-01   9.9300000e-01
   9.9400000e-01   9.9400000e-01
   9.9500000e-01   9.9500000e-01
   9.9600000e-01   9.9600000e-01
   9.9700000e-01   9.9700000e-01
   9.9800000e-01   9.9800000e-01
   9.9900000e-01   9.9900000e-01
   1.0000000e+00   1.0000000e+00


==> rhostarofc.dat <==
   1.0000000e-03   9.1692790e-02
   2.0000000e-03   1.7972350e-01
   3.0000000e-03   2.6430723e-01
   4.0000000e-03   3.4564254e-01
   5.0000000e-03   4.2391304e-01
   6.0000000e-03   4.9928876e-01
   7.0000000e-03   5.7192737e-01
   8.0000000e-03   6.4197531e-01
   9.0000000e-03   7.0956873e-01
   1.0000000e-02   7.7483444e-01
   1.1000000e-02   8.3789062e-01
   1.2000000e-02   8.9884763e-01
   1.3000000e-02   9.5780856e-01
   1.4000000e-02   1.0148699e+00
   1.5000000e-02   1.0701220e+00
   1.6000000e-02   1.1236495e+00
   1.7000000e-02   1.1755319e+00
   1.8000000e-02   1.2258440e+00
   1.9000000e-02   1.2746560e+00
   2.0000000e-02   1.3220339e+00
   2.1000000e-02   1.3680401e+00
   2.2000000e-02   1.4127333e+00
   2.3000000e-02   1.4561688e+00
   2.4000000e-02   1.4983991e+00
   2.5000000e-02   1.5394737e+00
   2.6000000e-02   1.5794393e+00
   2.7000000e-02   1.6183402e+00
   2.8000000e-02   1.6562184e+00
   2.9000000e-02   1.6931138e+00
   3.0000000e-02   1.7290640e+00
   3.1000000e-02   1.7641051e+00
   3.2000000e-02   1.7982709e+00
   3.3000000e-02   1.8315939e+00
   3.4000000e-02   1.8641050e+00
   3.5000000e-02   1.8958333e+00
   3.6000000e-02   1.9268070e+00
   3.7000000e-02   1.9570524e+00
   3.8000000e-02   1.9865952e+00
   3.9000000e-02   2.0154594e+00
   4.0000000e-02   2.0436681e+00
   4.1000000e-02   2.0712435e+00
   4.2000000e-02   2.0982067e+00
   4.3000000e-02   2.1245777e+00
   4.4000000e-02   2.1503759e+00
   4.5000000e-02   2.1756198e+00
   4.6000000e-02   2.2003271e+00
   4.7000000e-02   2.2245146e+00
   4.8000000e-02   2.2481986e+00
   4.9000000e-02   2.2713946e+00
   5.0000000e-02   2.2941176e+00
   5.1000000e-02   2.3163820e+00
   5.2000000e-02   2.3382014e+00
   5.3000000e-02   2.3595890e+00
   5.4000000e-02   2.3805576e+00
   5.5000000e-02   2.4011194e+00
   5.6000000e-02   2.4212860e+00
   5.7000000e-02   2.4410688e+00
   5.8000000e-02   2.4604786e+00
   5.9000000e-02   2.4795259e+00
   6.0000000e-02   2.4982206e+00
   6.1000000e-02   2.5165726e+00
   6.2000000e-02   2.5345912e+00
   6.3000000e-02   2.5522853e+00
   6.4000000e-02   2.5696637e+00
   6.5000000e-02   2.5867347e+00
   6.6000000e-02   2.6035064e+00
   6.7000000e-02   2.6199866e+00
   6.8000000e-02   2.6361829e+00
   6.9000000e-02   2.6521025e+00
   7.0000000e-02   2.6677524e+00
   7.1000000e-02   2.6831395e+00
   7.2000000e-02   2.6982703e+00
   7.3000000e-02   2.7131512e+00
   7.4000000e-02   2.7277883e+00
   7.5000000e-02   2.7421875e+00
   7.6000000e-02   2.7563546e+00
   7.7000000e-02   2.7702952e+00
   7.8000000e-02   2.7840146e+00
   7.9000000e-02   2.7975182e+00
   8.0000000e-02   2.8108108e+00
   8.1000000e-02   2.8238975e+00
   8.2000000e-02   2.8367830e+00
   8.3000000e-02   2.8494718e+00
   8.4000000e-02   2.8619685e+00
   8.5000000e-02   2.8742775e+00
   8.6000000e-02   2.8864028e+00
   8.7000000e-02   2.8983485e+00
   8.8000000e-02   2.9101187e+00
   8.9000000e-02   2.9217172e+00
   9.0000000e-02   2.9331476e+00
   9.1000000e-02   2.9444137e+00
   9.2000000e-02   2.9555189e+00
   9.3000000e-02   2.9664667e+00
   9.4000000e-02   2.9772604e+00
   9.5000000e-02   2.9879032e+00
   9.6000000e-02   2.9983983e+00
   9.7000000e-02   3.0087487e+00
   9.8000000e-02   3.0189573e+00
   9.9000000e-02   3.0290272e+00
   1.0000000e-01   3.0389610e+00
   1.0100000e-01   3.0487616e+00
   1.0200000e-01   3.0584316e+00
   1.0300000e-01   3.0679735e+00
   1.0400000e-01   3.0773900e+00
   1.0500000e-01   3.0866834e+00
   1.0600000e-01   3.0958562e+00
   1.0700000e-01   3.1049107e+00
   1.0800000e-01   3.1138492e+00
   1.0900000e-01   3.1226738e+00
   1.1000000e-01   3.1313869e+00
   1.1100000e-01   3.1399903e+00
   1.1200000e-01   3.1484863e+00
   1.1300000e-01   3.1568768e+00
   1.1400000e-01   3.1651637e+00
   1.1500000e-01   3.1733491e+00
   1.1600000e-01   3.1814346e+00
   1.1700000e-01   3.1894222e+00
   1.1800000e-01   3.1973136e+00
   1.1900000e-01   3.2051105e+00
   1.2000000e-01   3.2128146e+00
   1.2100000e-01   3.2204277e+00
   1.2200000e-01   3.2279512e+00
   1.2300000e-01   3.2353867e+00
   1.2400000e-01   3.2427358e+00
   1.2500000e-01   3.2500000e+00
   1.2600000e-01   3.2571807e+00
   1.2700000e-01   3.2642794e+00
   1.2800000e-01   3.2712975e+00
   1.2900000e-01   3.2782363e+00
   1.3000000e-01   3.2850972e+00
   1.3100000e-01   3.2918814e+00
   1.3200000e-01   3.2985903e+00
   1.3300000e-01   3.3052251e+00
   1.3400000e-01   3.3117871e+00
   1.3500000e-01   3.3182773e+00
   1.3600000e-01   3.3246970e+00
   1.3700000e-01   3.3310474e+00
   1.3800000e-01   3.3373295e+00
   1.3900000e-01   3.3435444e+00
   1.4000000e-01   3.3496933e+00
   1.4100000e-01   3.3557771e+00
   1.4200000e-01   3.3617968e+00
   1.4300000e-01   3.3677536e+00
   1.4400000e-01   3.3736484e+00
   1.4500000e-01   3.3794821e+00
   1.4600000e-01   3.3852556e+00
   1.4700000e-01   3.3909700e+00
   1.4800000e-01   3.3966261e+00
   1.4900000e-01   3.4022248e+00
   1.5000000e-01   3.4077670e+00
   1.5100000e-01   3.4132535e+00
   1.5200000e-01   3.4186851e+00
   1.5300000e-01   3.4240627e+00
   1.5400000e-01   3.4293871e+00
   1.5500000e-01   3.4346591e+00
   1.5600000e-01   3.4398794e+00
   1.5700000e-01   3.4450488e+00
   1.5800000e-01   3.4501680e+00
   1.5900000e-01   3.4552377e+00
   1.6000000e-01   3.4602588e+00
   1.6100000e-01   3.4652318e+00
   1.6200000e-01   3.4701575e+00
   1.6300000e-01   3.4750364e+00
   1.6400000e-01   3.4798694e+00
   1.6500000e-01   3.4846570e+00
   1.6600000e-01   3.4893999e+00
   1.6700000e-01   3.4940987e+00
   1.6800000e-01   3.4987540e+00
   1.6900000e-01   3.5033664e+00
   1.7000000e-01   3.5079365e+00
   1.7100000e-01   3.5124649e+00
   1.7200000e-01   3.5169521e+00
   1.7300000e-01   3.5213987e+00
   1.7400000e-01   3.5258053e+00
   1.7500000e-01   3.5301724e+00
   1.7600000e-01   3.5345005e+00
   1.7700000e-01   3.5387902e+00
   1.7800000e-01   3.5430419e+00
   1.7900000e-01   3.5472561e+00
   1.8000000e-01   3.5514334e+00
   1.8100000e-01   3.5555742e+00
   1.8200000e-01   3.5596790e+00
   1.8300000e-01   3.5637483e+00
   1.8400000e-01   3.5677826e+00
   1.8500000e-01   3.5717822e+00
   1.8600000e-01   3.5757476e+00
   1.8700000e-01   3.5796793e+00
   1.8800000e-01   3.5835777e+00
   1.8900000e-01   3.5874432e+00
   1.9000000e-01   3.5912763e+00
   1.9100000e-01   3.5950772e+00
   1.9200000e-01   3.5988465e+00
   1.9300000e-01   3.6025846e+00
   1.9400000e-01   3.6062917e+00
   1.9500000e-01   3.6099684e+00
   1.9600000e-01   3.6136149e+00
   1.9700000e-01   3.6172316e+00
   1.9800000e-01   3.6208190e+00
   1.9900000e-01   3.6243773e+00
   2.0000000e-01   3.6279070e+00
   2.0100000e-01   3.6314083e+00
   2.0200000e-01   3.6348816e+00
   2.0300000e-01   3.6383272e+00
   2.0400000e-01   3.6417455e+00
   2.0500000e-01   3.6451368e+00
   2.0600000e-01   3.6485014e+00
   2.0700000e-01   3.6518396e+00
   2.0800000e-01   3.6551517e+00
   2.0900000e-01   3.6584381e+00
   2.1000000e-01   3.6616990e+00
   2.1100000e-01   3.6649347e+00
   2.1200000e-01   3.6681455e+00
   2.1300000e-01   3.6713318e+00
   2.1400000e-01   3.6744937e+00
   2.1500000e-01   3.6776316e+00
   2.1600000e-01   3.6807457e+00
   2.1700000e-01   3.6838363e+00
   2.1800000e-01   3.6869037e+00
   2.1900000e-01   3.6899482e+00
   2.2000000e-01   3.6929699e+00
   2.2100000e-01   3.6959691e+00
   2.2200000e-01   3.6989462e+00
   2.2300000e-01   3.7019012e+00
   2.2400000e-01   3.7048346e+00
   2.2500000e-01   3.7077465e+00
   2.2600000e-01   3.7106371e+00
   2.2700000e-01   3.7135067e+00
   2.2800000e-01   3.7163555e+00
   2.2900000e-01   3.7191838e+00
   2.3000000e-01   3.7219917e+00
   2.3100000e-01   3.7247795e+00
   2.3200000e-01   3.7275474e+00
   2.3300000e-01   3.7302956e+00
   2.3400000e-01   3.7330243e+00
   2.3500000e-01   3.7357337e+00
   2.3600000e-01   3.7384240e+00
   2.3700000e-01   3.7410955e+00
   2.3800000e-01   3.7437483e+00
   2.3900000e-01   3.7463826e+00
   2.4000000e-01   3.7489987e+00
   2.4100000e-01   3.7515966e+00
   2.4200000e-01   3.7541766e+00
   2.4300000e-01   3.7567389e+00
   2.4400000e-01   3.7592836e+00
   2.4500000e-01   3.7618110e+00
   2.4600000e-01   3.7643212e+00
   2.4700000e-01   3.7668144e+00
   2.4800000e-01   3.7692907e+00
   2.4900000e-01   3.7717504e+00
   2.5000000e-01   3.7741935e+00
   2.5100000e-01   3.7762157e+00
   2.5200000e-01   3.7782362e+00
   2.5300000e-01   3.7802552e+00
   2.5400000e-01   3.7822726e+00
   2.5500000e-01   3.7842885e+00
   2.5600000e-01   3.7863028e+00
   2.5700000e-01   3.7883155e+00
   2.5800000e-01   3.7903267e+00
   2.5900000e-01   3.7923364e+00
   2.6000000e-01   3.7943445e+00
   2.6100000e-01   3.7963510e+00
   2.6200000e-01   3.7983560e+00
   2.6300000e-01   3.8003595e+00
   2.6400000e-01   3.8023614e+00
   2.6500000e-01   3.8043618e+00
   2.6600000e-01   3.8063606e+00
   2.6700000e-01   3.8083579e+00
   2.6800000e-01   3.8103537e+00
   2.6900000e-01   3.8123479e+00
   2.7000000e-01   3.8143406e+00
   2.7100000e-01   3.8163318e+00
   2.7200000e-01   3.8183214e+00
   2.7300000e-01   3.8203095e+00
   2.7400000e-01   3.8222961e+00
   2.7500000e-01   3.8242812e+00
   2.7600000e-01   3.8262647e+00
   2.7700000e-01   3.8282467e+00
   2.7800000e-01   3.8302272e+00
   2.7900000e-01   3.8322062e+00
   2.8000000e-01   3.8341837e+00
   2.8100000e-01   3.8361596e+00
   2.8200000e-01   3.8381341e+00
   2.8300000e-01   3.8401070e+00
   2.8400000e-01   3.8420785e+00
   2.8500000e-01   3.8440484e+00
   2.8600000e-01   3.8460168e+00
   2.8700000e-01   3.8479837e+00
   2.8800000e-01   3.8499491e+00
   2.8900000e-01   3.8519131e+00
   2.9000000e-01   3.8538755e+00
   2.9100000e-01   3.8558364e+00
   2.9200000e-01   3.8577958e+00
   2.9300000e-01   3.8597538e+00
   2.9400000e-01   3.8617102e+00
   2.9500000e-01   3.8636652e+00
   2.9600000e-01   3.8656187e+00
   2.9700000e-01   3.8675707e+00
   2.9800000e-01   3.8695212e+00
   2.9900000e-01   3.8714702e+00
   3.0000000e-01   3.8734177e+00
   3.0100000e-01   3.8753638e+00
   3.0200000e-01   3.8773084e+00
   3.0300000e-01   3.8792515e+00
   3.0400000e-01   3.8811931e+00
   3.0500000e-01   3.8831333e+00
   3.0600000e-01   3.8850720e+00
   3.0700000e-01   3.8870092e+00
   3.0800000e-01   3.8889450e+00
   3.0900000e-01   3.8908793e+00
   3.1000000e-01   3.8928121e+00
   3.1100000e-01   3.8947435e+00
   3.1200000e-01   3.8966734e+00
   3.1300000e-01   3.8986018e+00
   3.1400000e-01   3.9005288e+00
   3.1500000e-01   3.9024544e+00
   3.1600000e-01   3.9043785e+00
   3.1700000e-01   3.9063011e+00
   3.1800000e-01   3.9082223e+00
   3.1900000e-01   3.9101420e+00
   3.2000000e-01   3.9120603e+00
   3.2100000e-01   3.9149766e+00
   3.2200000e-01   3.9189050e+00
   3.2300000e-01   3.9227809e+00
   3.2400000e-01   3.9266055e+00
   3.2500000e-01   3.9303797e+00
   3.2600000e-01   3.9341046e+00
   3.2700000e-01   3.9377811e+00
   3.2800000e-01   3.9414101e+00
   3.2900000e-01   3.9449926e+00
   3.3000000e-01   3.9485294e+00
   3.3100000e-01   3.9520214e+00
   3.3200000e-01   3.9554695e+00
   3.3300000e-01   3.9588745e+00
   3.3400000e-01   3.9622371e+00
   3.3500000e-01   3.9655582e+00
   3.3600000e-01   3.9688385e+00
   3.3700000e-01   3.9720788e+00
   3.3800000e-01   3.9752799e+00
   3.3900000e-01   3.9784423e+00
   3.4000000e-01   3.9815668e+00
   3.4100000e-01   3.9846541e+00
   3.4200000e-01   3.9877049e+00
   3.4300000e-01   3.9907198e+00
   3.4400000e-01   3.9936994e+00
   3.4500000e-01   3.9966443e+00
   3.4600000e-01   3.9995552e+00
   3.4700000e-01   4.0024326e+00
   3.4800000e-01   4.0052770e+00
   3.4900000e-01   4.0080892e+00
   3.5000000e-01   4.0108696e+00
   3.5100000e-01   4.0136187e+00
   3.5200000e-01   4.0163371e+00
   3.5300000e-01   4.0190252e+00
   3.5400000e-01   4.0216837e+00
   3.5500000e-01   4.0243129e+00
   3.5600000e-01   4.0269134e+00
   3.5700000e-01   4.0294856e+00
   3.5800000e-01   4.0320300e+00
   3.5900000e-01   4.0345470e+00
   3.6000000e-01   4.0370370e+00
   3.6100000e-01   4.0395006e+00
   3.6200000e-01   4.0419381e+00
   3.6300000e-01   4.0443499e+00
   3.6400000e-01   4.0467365e+00
   3.6500000e-01   4.0490982e+00
   3.6600000e-01   4.0514354e+00
   3.6700000e-01   4.0537485e+00
   3.6800000e-01   4.0560379e+00
   3.6900000e-01   4.0583039e+00
   3.7000000e-01   4.0605469e+00
   3.7100000e-01   4.0627672e+00
   3.7200000e-01   4.0649652e+00
   3.7300000e-01   4.0671412e+00
   3.7400000e-01   4.0692956e+00
   3.7500000e-01   4.0714286e+00
   3.7600000e-01   4.0735406e+00
   3.7700000e-01   4.0756318e+00
   3.7800000e-01   4.0777027e+00
   3.7900000e-01   4.0797535e+00
   3.8000000e-01   4.0817844e+00
   3.8100000e-01   4.0837958e+00
   3.8200000e-01   4.0857879e+00
   3.8300000e-01   4.0877611e+00
   3.8400000e-01   4.0897155e+00
   3.8500000e-01   4.0916515e+00
   3.8600000e-01   4.0935694e+00
   3.8700000e-01   4.0954693e+00
   3.8800000e-01   4.0973515e+00
   3.8900000e-01   4.0992162e+00
   3.9000000e-01   4.1010638e+00
   3.9100000e-01   4.1028945e+00
   3.9200000e-01   4.1047084e+00
   3.9300000e-01   4.1065058e+00
   3.9400000e-01   4.1082869e+00
   3.9500000e-01   4.1100520e+00
   3.9600000e-01   4.1118012e+00
   3.9700000e-01   4.1135349e+00
   3.9800000e-01   4.1152531e+00
   3.9900000e-01   4.1169561e+00
   4.0000000e-01   4.1186441e+00
   4.0100000e-01   4.1203172e+00
   4.0200000e-01   4.1219758e+00
   4.0300000e-01   4.1236199e+00
   4.0400000e-01   4.1252498e+00
   4.0500000e-01   4.1268657e+00
   4.0600000e-01   4.1284676e+00
   4.0700000e-01   4.1300559e+00
   4.0800000e-01   4.1316306e+00
   4.0900000e-01   4.1331920e+00
   4.1000000e-01   4.1347403e+00
   4.1100000e-01   4.1362755e+00
   4.1200000e-01   4.1377978e+00
   4.1300000e-01   4.1393075e+00
   4.1400000e-01   4.1408046e+00
   4.1500000e-01   4.1422893e+00
   4.1600000e-01   4.1437619e+00
   4.1700000e-01   4.1452223e+00
   4.1800000e-01   4.1466709e+00
   4.1900000e-01   4.1481076e+00
   4.2000000e-01   4.1495327e+00
   4.2100000e-01   4.1509463e+00
   4.2200000e-01   4.1523486e+00
   4.2300000e-01   4.1537396e+00
   4.2400000e-01   4.1551196e+00
   4.2500000e-01   4.1564885e+00
   4.2600000e-01   4.1578467e+00
   4.2700000e-01   4.1591942e+00
   4.2800000e-01   4.1605311e+00
   4.2900000e-01   4.1618575e+00
   4.3000000e-01   4.1631737e+00
   4.3100000e-01   4.1644796e+00
   4.3200000e-01   4.1657754e+00
   4.3300000e-01   4.1670613e+00
   4.3400000e-01   4.1683373e+00
   4.3500000e-01   4.1696035e+00
   4.3600000e-01   4.1708602e+00
   4.3700000e-01   4.1721073e+00
   4.3800000e-01   4.1733449e+00
   4.3900000e-01   4.1745733e+00
   4.4000000e-01   4.1757925e+00
   4.4100000e-01   4.1770026e+00
   4.4200000e-01   4.1782037e+00
   4.4300000e-01   4.1793958e+00
   4.4400000e-01   4.1805792e+00
   4.4500000e-01   4.1817539e+00
   4.4600000e-01   4.1829200e+00
   4.4700000e-01   4.1840775e+00
   4.4800000e-01   4.1852266e+00
   4.4900000e-01   4.1863674e+00
   4.5000000e-01   4.1875000e+00
   4.5100000e-01   4.1886244e+00
   4.5200000e-01   4.1897408e+00
   4.5300000e-01   4.1908491e+00
   4.5400000e-01   4.1919496e+00
   4.5500000e-01   4.1930423e+00
   4.5600000e-01   4.1941272e+00
   4.5700000e-01   4.1952046e+00
   4.5800000e-01   4.1962743e+00
   4.5900000e-01   4.1973366e+00
   4.6000000e-01   4.1983914e+00
   4.6100000e-01   4.1994390e+00
   4.6200000e-01   4.2004792e+00
   4.6300000e-01   4.2015123e+00
   4.6400000e-01   4.2025383e+00
   4.6500000e-01   4.2035573e+00
   4.6600000e-01   4.2045693e+00
   4.6700000e-01   4.2055745e+00
   4.6800000e-01   4.2065728e+00
   4.6900000e-01   4.2075643e+00
   4.7000000e-01   4.2085492e+00
   4.7100000e-01   4.2095275e+00
   4.7200000e-01   4.2104992e+00
   4.7300000e-01   4.2114645e+00
   4.7400000e-01   4.2124233e+00
   4.7500000e-01   4.2133758e+00
   4.7600000e-01   4.2143220e+00
   4.7700000e-01   4.2152620e+00
   4.7800000e-01   4.2161958e+00
   4.7900000e-01   4.2171235e+00
   4.8000000e-01   4.2180451e+00
   4.8100000e-01   4.2189608e+00
   4.8200000e-01   4.2198705e+00
   4.8300000e-01   4.2207744e+00
   4.8400000e-01   4.2216724e+00
   4.8500000e-01   4.2225647e+00
   4.8600000e-01   4.2234513e+00
   4.8700000e-01   4.2243323e+00
   4.8800000e-01   4.2252076e+00
   4.8900000e-01   4.2260774e+00
   4.9000000e-01   4.2269417e+00
   4.9100000e-01   4.2278006e+00
   4.9200000e-01   4.2286541e+00
   4.9300000e-01   4.2295023e+00
   4.9400000e-01   4.2303452e+00
   4.9500000e-01   4.2311828e+00
   4.9600000e-01   4.2320152e+00
   4.9700000e-01   4.2328426e+00
   4.9800000e-01   4.2336648e+00
   4.9900000e-01   4.2344819e+00
   5.0000000e-01   4.2352941e+00
   5.0100000e-01   4.2359134e+00
   5.0200000e-01   4.2365326e+00
   5.0300000e-01   4.2371516e+00
   5.0400000e-01   4.2377705e+00
   5.0500000e-01   4.2383892e+00
   5.0600000e-01   4.2390078e+00
   5.0700000e-01   4.2396262e+00
   5.0800000e-01   4.2402445e+00
   5.0900000e-01   4.2408626e+00
   5.1000000e-01   4.2414806e+00
   5.1100000e-01   4.2420985e+00
   5.1200000e-01   4.2427162e+00
   5.1300000e-01   4.2433337e+00
   5.1400000e-01   4.2439511e+00
   5.1500000e-01   4.2445684e+00
   5.1600000e-01   4.2451855e+00
   5.1700000e-01   4.2458025e+00
   5.1800000e-01   4.2464193e+00
   5.1900000e-01   4.2470360e+00
   5.2000000e-01   4.2476526e+00
   5.2100000e-01   4.2482690e+00
   5.2200000e-01   4.2488852e+00
   5.2300000e-01   4.2495013e+00
   5.2400000e-01   4.2501173e+00
   5.2500000e-01   4.2507331e+00
   5.2600000e-01   4.2513488e+00
   5.2700000e-01   4.2519643e+00
   5.2800000e-01   4.2525797e+00
   5.2900000e-01   4.2531950e+00
   5.3000000e-01   4.2538101e+00
   5.3100000e-01   4.2544250e+00
   5.3200000e-01   4.2550398e+00
   5.3300000e-01   4.2556545e+00
   5.3400000e-01   4.2562690e+00
   5.3500000e-01   4.2568834e+00
   5.3600000e-01   4.2574977e+00
   5.3700000e-01   4.2581117e+00
   5.3800000e-01   4.2587257e+00
   5.3900000e-01   4.2593395e+00
   5.4000000e-01   4.2599532e+00
   5.4100000e-01   4.2605667e+00
   5.4200000e-01   4.2611801e+00
   5.4300000e-01   4.2617933e+00
   5.4400000e-01   4.2624064e+00
   5.4500000e-01   4.2630193e+00
   5.4600000e-01   4.2636321e+00
   5.4700000e-01   4.2642448e+00
   5.4800000e-01   4.2648573e+00
   5.4900000e-01   4.2654696e+00
   5.5000000e-01   4.2660819e+00
   5.5100000e-01   4.2666940e+00
   5.5200000e-01   4.2673059e+00
   5.5300000e-01   4.2679177e+00
   5.5400000e-01   4.2685293e+00
   5.5500000e-01   4.2691409e+00
   5.5600000e-01   4.2697522e+00
   5.5700000e-01   4.2703634e+00
   5.5800000e-01   4.2709745e+00
   5.5900000e-01   4.2715855e+00
   5.6000000e-01   4.2721963e+00
   5.6100000e-01   4.2728069e+00
   5.6200000e-01   4.2734174e+00
   5.6300000e-01   4.2740278e+00
   5.6400000e-01   4.2746380e+00
   5.6500000e-01   4.2752481e+00
   5.6600000e-01   4.2758580e+00
   5.6700000e-01   4.2764678e+00
   5.6800000e-01   4.2770775e+00
   5.6900000e-01   4.2776870e+00
   5.7000000e-01   4.2782964e+00
   5.7100000e-01   4.2789056e+00
   5.7200000e-01   4.2795147e+00
   5.7300000e-01   4.2801236e+00
   5.7400000e-01   4.2807324e+00
   5.7500000e-01   4.2813411e+00
   5.7600000e-01   4.2819496e+00
   5.7700000e-01   4.2825580e+00
   5.7800000e-01   4.2831662e+00
   5.7900000e-01   4.2837743e+00
   5.8000000e-01   4.2843823e+00
   5.8100000e-01   4.2849901e+00
   5.8200000e-01   4.2855978e+00
   5.8300000e-01   4.2862053e+00
   5.8400000e-01   4.2868127e+00
   5.8500000e-01   4.2874199e+00
   5.8600000e-01   4.2880270e+00
   5.8700000e-01   4.2886340e+00
   5.8800000e-01   4.2892408e+00
   5.8900000e-01   4.2898475e+00
   5.9000000e-01   4.2904540e+00
   5.9100000e-01   4.2910604e+00
   5.9200000e-01   4.2916667e+00
   5.9300000e-01   4.2922728e+00
   5.9400000e-01   4.2928788e+00
   5.9500000e-01   4.2934846e+00
   5.9600000e-01   4.2940903e+00
   5.9700000e-01   4.2946958e+00
   5.9800000e-01   4.2953012e+00
   5.9900000e-01   4.2959065e+00
   6.0000000e-01   4.2965116e+00
   6.0100000e-01   4.2971166e+00
   6.0200000e-01   4.2977215e+00
   6.0300000e-01   4.2983262e+00
   6.0400000e-01   4.2989307e+00
   6.0500000e-01   4.2995352e+00
   6.0600000e-01   4.3002397e+00
   6.0700000e-01   4.3012719e+00
   6.0800000e-01   4.3022934e+00
   6.0900000e-01   4.3033045e+00
   6.1000000e-01   4.3043053e+00
   6.1100000e-01   4.3052960e+00
   6.1200000e-01   4.3062766e+00
   6.1300000e-01   4.3072475e+00
   6.1400000e-01   4.3082087e+00
   6.1500000e-01   4.3091603e+00
   6.1600000e-01   4.3101025e+00
   6.1700000e-01   4.3110355e+00
   6.1800000e-01   4.3119594e+00
   6.1900000e-01   4.3128743e+00
   6.2000000e-01   4.3137803e+00
   6.2100000e-01   4.3146775e+00
   6.2200000e-01   4.3155662e+00
   6.2300000e-01   4.3164464e+00
   6.2400000e-01   4.3173182e+00
   6.2500000e-01   4.3181818e+00
   6.2600000e-01   4.3190373e+00
   6.2700000e-01   4.3198847e+00
   6.2800000e-01   4.3207243e+00
   6.2900000e-01   4.3215560e+00
   6.3000000e-01   4.3223801e+00
   6.3100000e-01   4.3231966e+00
   6.3200000e-01   4.3240056e+00
   6.3300000e-01   4.3248073e+00
   6.3400000e-01   4.3256017e+00
   6.3500000e-01   4.3263889e+00
   6.3600000e-01   4.3271690e+00
   6.3700000e-01   4.3279422e+00
   6.3800000e-01   4.3287085e+00
   6.3900000e-01   4.3294679e+00
   6.4000000e-01   4.3302207e+00
   6.4100000e-01   4.3309669e+00
   6.4200000e-01   4.3317065e+00
   6.4300000e-01   4.3324397e+00
   6.4400000e-01   4.3331665e+00
   6.4500000e-01   4.3338870e+00
   6.4600000e-01   4.3346014e+00
   6.4700000e-01   4.3353096e+00
   6.4800000e-01   4.3360118e+00
   6.4900000e-01   4.3367080e+00
   6.5000000e-01   4.3373984e+00
   6.5100000e-01   4.3380829e+00
   6.5200000e-01   4.3387617e+00
   6.5300000e-01   4.3394348e+00
   6.5400000e-01   4.3401023e+00
   6.5500000e-01   4.3407643e+00
   6.5600000e-01   4.3414209e+00
   6.5700000e-01   4.3420720e+00
   6.5800000e-01   4.3427178e+00
   6.5900000e-01   4.3433584e+00
   6.6000000e-01   4.3439938e+00
   6.6100000e-01   4.3446240e+00
   6.6200000e-01   4.3452491e+00
   6.6300000e-01   4.3458693e+00
   6.6400000e-01   4.3464845e+00
   6.6500000e-01   4.3473473e+00
   6.6600000e-01   4.3489396e+00
   6.6700000e-01   4.3505299e+00
   6.6800000e-01   4.3521183e+00
   6.6900000e-01   4.3537048e+00
   6.7000000e-01   4.3552894e+00
   6.7100000e-01   4.3568721e+00
   6.7200000e-01   4.3584530e+00
   6.7300000e-01   4.3600319e+00
   6.7400000e-01   4.3616089e+00
   6.7500000e-01   4.3631841e+00
   6.7600000e-01   4.3647574e+00
   6.7700000e-01   4.3663288e+00
   6.7800000e-01   4.3678983e+00
   6.7900000e-01   4.3694660e+00
   6.8000000e-01   4.3710317e+00
   6.8100000e-01   4.3725957e+00
   6.8200000e-01   4.3741577e+00
   6.8300000e-01   4.3757180e+00
   6.8400000e-01   4.3772763e+00
   6.8500000e-01   4.3788328e+00
   6.8600000e-01   4.3803875e+00
   6.8700000e-01   4.3819403e+00
   6.8800000e-01   4.3834913e+00
   6.8900000e-01   4.3850405e+00
   6.9000000e-01   4.3865878e+00
   6.9100000e-01   4.3881333e+00
   6.9200000e-01   4.3896769e+00
   6.9300000e-01   4.3912187e+00
   6.9400000e-01   4.3927588e+00
   6.9500000e-01   4.3942970e+00
   6.9600000e-01   4.3958333e+00
   6.9700000e-01   4.3973679e+00
   6.9800000e-01   4.3989007e+00
   6.9900000e-01   4.4004316e+00
   7.0000000e-01   4.4019608e+00
   7.0100000e-01   4.4034881e+00
   7.0200000e-01   4.4050137e+00
   7.0300000e-01   4.4065375e+00
   7.0400000e-01   4.4080595e+00
   7.0500000e-01   4.4095797e+00
   7.0600000e-01   4.4110981e+00
   7.0700000e-01   4.4126147e+00
   7.0800000e-01   4.4141296e+00
   7.0900000e-01   4.4156427e+00
   7.1000000e-01   4.4171540e+00
   7.1100000e-01   4.4186635e+00
   7.1200000e-01   4.4201713e+00
   7.1300000e-01   4.4216774e+00
   7.1400000e-01   4.4231816e+00
   7.1500000e-01   4.4246842e+00
   7.1600000e-01   4.4261849e+00
   7.1700000e-01   4.4276839e+00
   7.1800000e-01   4.4291812e+00
   7.1900000e-01   4.4306768e+00
   7.2000000e-01   4.4321705e+00
   7.2100000e-01   4.4336626e+00
   7.2200000e-01   4.4351529e+00
   7.2300000e-01   4.4366415e+00
   7.2400000e-01   4.4381284e+00
   7.2500000e-01   4.4396135e+00
   7.2600000e-01   4.4410969e+00
   7.2700000e-01   4.4425787e+00
   7.2800000e-01   4.4440586e+00
   7.2900000e-01   4.4455369e+00
   7.3000000e-01   4.4470135e+00
   7.3100000e-01   4.4484883e+00
   7.3200000e-01   4.4499615e+00
   7.3300000e-01   4.4514330e+00
   7.3400000e-01   4.4529027e+00
   7.3500000e-01   4.4543708e+00
   7.3600000e-01   4.4558372e+00
   7.3700000e-01   4.4573019e+00
   7.3800000e-01   4.4587649e+00
   7.3900000e-01   4.4602262e+00
   7.4000000e-01   4.4616858e+00
   7.4100000e-01   4.4631438e+00
   7.4200000e-01   4.4646001e+00
   7.4300000e-01   4.4660547e+00
   7.4400000e-01   4.4675076e+00
   7.4500000e-01   4.4689589e+00
   7.4600000e-01   4.4704086e+00
   7.4700000e-01   4.4718565e+00
   7.4800000e-01   4.4733028e+00
   7.4900000e-01   4.4747475e+00
   7.5000000e-01   4.4761905e+00
   7.5100000e-01   4.4764240e+00
   7.5200000e-01   4.4766530e+00
   7.5300000e-01   4.4768775e+00
   7.5400000e-01   4.4770978e+00
   7.5500000e-01   4.4773140e+00
   7.5600000e-01   4.4775261e+00
   7.5700000e-01   4.4777342e+00
   7.5800000e-01   4.4779386e+00
   7.5900000e-01   4.4781392e+00
   7.6000000e-01   4.4783362e+00
   7.6100000e-01   4.4785297e+00
   7.6200000e-01   4.4787198e+00
   7.6300000e-01   4.4789065e+00
   7.6400000e-01   4.4790900e+00
   7.6500000e-01   4.4792703e+00
   7.6600000e-01   4.4794476e+00
   7.6700000e-01   4.4796218e+00
   7.6800000e-01   4.4797931e+00
   7.6900000e-01   4.4799615e+00
   7.7000000e-01   4.4801272e+00
   7.7100000e-01   4.4802901e+00
   7.7200000e-01   4.4804504e+00
   7.7300000e-01   4.4806081e+00
   7.7400000e-01   4.4807633e+00
   7.7500000e-01   4.4809160e+00
   7.7600000e-01   4.4810663e+00
   7.7700000e-01   4.4812143e+00
   7.7800000e-01   4.4813600e+00
   7.7900000e-01   4.4815034e+00
   7.8000000e-01   4.4816446e+00
   7.8100000e-01   4.4817837e+00
   7.8200000e-01   4.4819207e+00
   7.8300000e-01   4.4820557e+00
   7.8400000e-01   4.4821887e+00
   7.8500000e-01   4.4823197e+00
   7.8600000e-01   4.4824488e+00
   7.8700000e-01   4.4825760e+00
   7.8800000e-01   4.4827014e+00
   7.8900000e-01   4.4828250e+00
   7.9000000e-01   4.4829468e+00
   7.9100000e-01   4.4830669e+00
   7.9200000e-01   4.4831854e+00
   7.9300000e-01   4.4833022e+00
   7.9400000e-01   4.4834174e+00
   7.9500000e-01   4.4835310e+00
   7.9600000e-01   4.4836430e+00
   7.9700000e-01   4.4837536e+00
   7.9800000e-01   4.4838626e+00
   7.9900000e-01   4.4839702e+00
   8.0000000e-01   4.4840764e+00
   8.0100000e-01   4.4841812e+00
   8.0200000e-01   4.4842846e+00
   8.0300000e-01   4.4843867e+00
   8.0400000e-01   4.4844875e+00
   8.0500000e-01   4.4845869e+00
   8.0600000e-01   4.4846851e+00
   8.0700000e-01   4.4847821e+00
   8.0800000e-01   4.4848778e+00
   8.0900000e-01   4.4849723e+00
   8.1000000e-01   4.4850657e+00
   8.1100000e-01   4.4851579e+00
   8.1200000e-01   4.4852490e+00
   8.1300000e-01   4.4853390e+00
   8.1400000e-01   4.4854278e+00
   8.1500000e-01   4.4855156e+00
   8.1600000e-01   4.4856024e+00
   8.1700000e-01   4.4856881e+00
   8.1800000e-01   4.4857728e+00
   8.1900000e-01   4.4858565e+00
   8.2000000e-01   4.4859393e+00
   8.2100000e-01   4.4860210e+00
   8.2200000e-01   4.4861018e+00
   8.2300000e-01   4.4861817e+00
   8.2400000e-01   4.4862607e+00
   8.2500000e-01   4.4863388e+00
   8.2600000e-01   4.4864160e+00
   8.2700000e-01   4.4864923e+00
   8.2800000e-01   4.4865678e+00
   8.2900000e-01   4.4866424e+00
   8.3000000e-01   4.4867163e+00
   8.3100000e-01   4.4867893e+00
   8.3200000e-01   4.4868615e+00
   8.3300000e-01   4.4869329e+00
   8.3400000e-01   4.4870035e+00
   8.3500000e-01   4.4870734e+00
   8.3600000e-01   4.4871426e+00
   8.3700000e-01   4.4872110e+00
   8.3800000e-01   4.4872786e+00
   8.3900000e-01   4.4873456e+00
   8.4000000e-01   4.4874119e+00
   8.4100000e-01   4.4874775e+00
   8.4200000e-01   4.4875424e+00
   8.4300000e-01   4.4876066e+00
   8.4400000e-01   4.4876702e+00
   8.4500000e-01   4.4877331e+00
   8.4600000e-01   4.4877954e+00
   8.4700000e-01   4.4878570e+00
   8.4800000e-01   4.4879180e+00
   8.4900000e-01   4.4879785e+00
   8.5000000e-01   4.4880383e+00
   8.5100000e-01   4.4880975e+00
   8.5200000e-01   4.4881561e+00
   8.5300000e-01   4.4882142e+00
   8.5400000e-01   4.4882717e+00
   8.5500000e-01   4.4883287e+00
   8.5600000e-01   4.4883851e+00
   8.5700000e-01   4.4884409e+00
   8.5800000e-01   4.4884962e+00
   8.5900000e-01   4.4885510e+00
   8.6000000e-01   4.4886053e+00
   8.6100000e-01   4.4886590e+00
   8.6200000e-01   4.4887123e+00
   8.6300000e-01   4.4887651e+00
   8.6400000e-01   4.4888173e+00
   8.6500000e-01   4.4888691e+00
   8.6600000e-01   4.4889204e+00
   8.6700000e-01   4.4889712e+00
   8.6800000e-01   4.4890216e+00
   8.6900000e-01   4.4890715e+00
   8.7000000e-01   4.4891210e+00
   8.7100000e-01   4.4891700e+00
   8.7200000e-01   4.4892186e+00
   8.7300000e-01   4.4892667e+00
   8.7400000e-01   4.4893144e+00
   8.7500000e-01   4.4893617e+00
   8.7600000e-01   4.4894086e+00
   8.7700000e-01   4.4894550e+00
   8.7800000e-01   4.4895011e+00
   8.7900000e-01   4.4895467e+00
   8.8000000e-01   4.4895920e+00
   8.8100000e-01   4.4896369e+00
   8.8200000e-01   4.4896814e+00
   8.8300000e-01   4.4897255e+00
   8.8400000e-01   4.4897692e+00
   8.8500000e-01   4.4898126e+00
   8.8600000e-01   4.4898555e+00
   8.8700000e-01   4.4898982e+00
   8.8800000e-01   4.4899404e+00
   8.8900000e-01   4.4899824e+00
   8.9000000e-01   4.4900239e+00
   8.9100000e-01   4.4900652e+00
   8.9200000e-01   4.4901061e+00
   8.9300000e-01   4.4901466e+00
   8.9400000e-01   4.4901868e+00
   8.9500000e-01   4.4902267e+00
   8.9600000e-01   4.4902663e+00
   8.9700000e-01   4.4903056e+00
   8.9800000e-01   4.4903445e+00
   8.9900000e-01   4.4903831e+00
   9.0000000e-01   4.4904215e+00
   9.0100000e-01   4.4904595e+00
   9.0200000e-01   4.4904972e+00
   9.0300000e-01   4.4905346e+00
   9.0400000e-01   4.4905717e+00
   9.0500000e-01   4.4906086e+00
   9.0600000e-01   4.4906451e+00
   9.0700000e-01   4.4906814e+00
   9.0800000e-01   4.4907174e+00
   9.0900000e-01   4.4907531e+00
   9.1000000e-01   4.4907885e+00
   9.1100000e-01   4.4908237e+00
   9.1200000e-01   4.4908586e+00
   9.1300000e-01   4.4908932e+00
   9.1400000e-01   4.4909276e+00
   9.1500000e-01   4.4909617e+00
   9.1600000e-01   4.4909955e+00
   9.1700000e-01   4.4910291e+00
   9.1800000e-01   4.4910625e+00
   9.1900000e-01   4.4910956e+00
   9.2000000e-01   4.4911285e+00
   9.2100000e-01   4.4911611e+00
   9.2200000e-01   4.4911935e+00
   9.2300000e-01   4.4912256e+00
   9.2400000e-01   4.4912575e+00
   9.2500000e-01   4.4912892e+00
   9.2600000e-01   4.4913206e+00
   9.2700000e-01   4.4913519e+00
   9.2800000e-01   4.4913829e+00
   9.2900000e-01   4.4914137e+00
   9.3000000e-01   4.4914442e+00
   9.3100000e-01   4.4914746e+00
   9.3200000e-01   4.4915047e+00
   9.3300000e-01   4.4915346e+00
   9.3400000e-01   4.4915643e+00
   9.3500000e-01   4.4915938e+00
   9.3600000e-01   4.4916231e+00
   9.3700000e-01   4.4916522e+00
   9.3800000e-01   4.4916811e+00
   9.3900000e-01   4.4917098e+00
   9.4000000e-01   4.4917383e+00
   9.4100000e-01   4.4917666e+00
   9.4200000e-01   4.4917947e+00
   9.4300000e-01   4.4918226e+00
   9.4400000e-01   4.4918503e+00
   9.4500000e-01   4.4918778e+00
   9.4600000e-01   4.4919052e+00
   9.4700000e-01   4.4919324e+00
   9.4800000e-01   4.4919593e+00
   9.4900000e-01   4.4919862e+00
   9.5000000e-01   4.4920128e+00
   9.5100000e-01   4.4920392e+00
   9.5200000e-01   4.4920655e+00
   9.5300000e-01   4.4920916e+00
   9.5400000e-01   4.4921175e+00
   9.5500000e-01   4.4921433e+00
   9.5600000e-01   4.4921689e+00
   9.5700000e-01   4.4921943e+00
   9.5800000e-01   4.4922196e+00
   9.5900000e-01   4.4922447e+00
   9.6000000e-01   4.4922696e+00
   9.6100000e-01   4.4922944e+00
   9.6200000e-01   4.4923190e+00
   9.6300000e-01   4.4923435e+00
   9.6400000e-01   4.4923678e+00
   9.6500000e-01   4.4923920e+00
   9.6600000e-01   4.4924160e+00
   9.6700000e-01   4.4924398e+00
   9.6800000e-01   4.4924635e+00
   9.6900000e-01   4.4924871e+00
   9.7000000e-01   4.4925105e+00
   9.7100000e-01   4.4925337e+00
   9.7200000e-01   4.4925569e+00
   9.7300000e-01   4.4925798e+00
   9.7400000e-01   4.4926027e+00
   9.7500000e-01   4.4926254e+00
   9.7600000e-01   4.4926479e+00
   9.7700000e-01   4.4926703e+00
   9.7800000e-01   4.4926926e+00
   9.7900000e-01   4.4927148e+00
   9.8000000e-01   4.4927368e+00
   9.8100000e-01   4.4927587e+00
   9.8200000e-01   4.4927804e+00
   9.8300000e-01   4.4928020e+00
   9.8400000e-01   4.4928235e+00
   9.8500000e-01   4.4928449e+00
   9.8600000e-01   4.4928661e+00
   9.8700000e-01   4.4928872e+00
   9.8800000e-01   4.4929082e+00
   9.8900000e-01   4.4929291e+00
   9.9000000e-01   4.4929498e+00
   9.9100000e-01   4.4929704e+00
   9.9200000e-01   4.4929909e+00
   9.9300000e-01   4.4930113e+00
   9.9400000e-01   4.4930316e+00
   9.9500000e-01   4.4930517e+00
   9.9600000e-01   4.4930717e+00
   9.9700000e-01   4.4930916e+00
   9.9800000e-01   4.4931114e+00
   9.9900000e-01   4.4931311e+00
   1.0000000e+00   4.4931507e+00


==> vI.dat <==
   0.0000000e+00   1.9997430e+00
   1.0000000e-03   1.9987431e+00
   2.0000000e-03   1.9977432e+00
   3.0000000e-03   1.9967433e+00
   4.0000000e-03   1.9957435e+00
   5.0000000e-03   1.9947436e+00
   6.0000000e-03   1.9937437e+00
   7.0000000e-03   1.9927439e+00
   8.0000000e-03   1.9917440e+00
   9.0000000e-03   1.9907441e+00
   1.0000000e-02   1.9897442e+00
   1.1000000e-02   1.9887444e+00
   1.2000000e-02   1.9877445e+00
   1.3000000e-02   1.9867446e+00
   1.4000000e-02   1.9857448e+00
   1.5000000e-02   1.9847449e+00
   1.6000000e-02   1.9837450e+00
   1.7000000e-02   1.9827451e+00
   1.8000000e-02   1.9817453e+00
   1.9000000e-02   1.9807454e+00
   2.0000000e-02   1.9797455e+00
   2.1000000e-02   1.9787457e+00
   2.2000000e-02   1.9777458e+00
   2.3000000e-02   1.9767459e+00
   2.4000000e-02   1.9757460e+00
   2.5000000e-02   1.9747462e+00
   2.6000000e-02   1.9737463e+00
   2.7000000e-02   1.9727464e+00
   2.8000000e-02   1.9717466e+00
   2.9000000e-02   1.9707467e+00
   3.0000000e-02   1.9697468e+00
   3.1000000e-02   1.9687469e+00
   3.2000000e-02   1.9677471e+00
   3.3000000e-02   1.9667472e+00
   3.4000000e-02   1.9657473e+00
   3.5000000e-02   1.9647475e+00
   3.6000000e-02   1.9637476e+00
   3.7000000e-02   1.9627477e+00
   3.8000000e-02   1.9617478e+00
   3.9000000e-02   1.9607480e+00
   4.0000000e-02   1.9597481e+00
   4.1000000e-02   1.9587482e+00
   4.2000000e-02   1.9577484e+00
   4.3000000e-02   1.9567485e+00
   4.4000000e-02   1.9557486e+00
   4.5000000e-02   1.9547487e+00
   4.6000000e-02   1.9537489e+00
   4.7000000e-02   1.9527490e+00
   4.8000000e-02   1.9517491e+00
   4.9000000e-02   1.9507493e+00
   5.0000000e-02   1.9497494e+00
   5.1000000e-02   1.9487495e+00
   5.2000000e-02   1.9477496e+00
   5.3000000e-02   1.9467498e+00
   5.4000000e-02   1.9457499e+00
   5.5000000e-02   1.9447500e+00
   5.6000000e-02   1.9437502e+00
   5.7000000e-02   1.9427503e+00
   5.8000000e-02   1.9417504e+00
   5.9000000e-02   1.9407505e+00
   6.0000000e-02   1.9397507e+00
   6.1000000e-02   1.9387508e+00
   6.2000000e-02   1.9377509e+00
   6.3000000e-02   1.9367511e+00
   6.4000000e-02   1.9357512e+00
   6.5000000e-02   1.9347513e+00
   6.6000000e-02   1.9337514e+00
   6.7000000e-02   1.9327516e+00
   6.8000000e-02   1.9317517e+00
   6.9000000e-02   1.9307518e+00
   7.0000000e-02   1.9297520e+00
   7.1000000e-02   1.9287521e+00
   7.2000000e-02   1.9277522e+00
   7.3000000e-02   1.9267523e+00
   7.4000000e-02   1.9257525e+00
   7.5000000e-02   1.9247526e+00
   7.6000000e-02   1.9237527e+00
   7.7000000e-02   1.9227529e+00
   7.8000000e-02   1.9217530e+00
   7.9000000e-02   1.9207531e+00
   8.0000000e-02   1.9197533e+00
   8.1000000e-02   1.9187534e+00
   8.2000000e-02   1.9177535e+00
   8.3000000e-02   1.9167537e+00
   8.4000000e-02   1.9157538e+00
   8.5000000e-02   1.9147540e+00
   8.6000000e-02   1.9137541e+00
   8.7000000e-02   1.9127543e+00
   8.8000000e-02   1.9117545e+00
   8.9000000e-02   1.9107547e+00
   9.0000000e-02   1.9097549e+00
   9.1000000e-02   1.9087552e+00
   9.2000000e-02   1.9077555e+00
   9.3000000e-02   1.9067559e+00
   9.4000000e-02   1.9057563e+00
   9.5000000e-02   1.9047568e+00
   9.6000000e-02   1.9037574e+00
   9.7000000e-02   1.9027582e+00
   9.8000000e-02   1.9017591e+00
   9.9000000e-02   1.9007603e+00
   1.0000000e-01   1.8997617e+00
   1.0100000e-01   1.8987635e+00
   1.0200000e-01   1.8977657e+00
   1.0300000e-01   1.8967685e+00
   1.0400000e-01   1.8957719e+00
   1.0500000e-01   1.8947761e+00
   1.0600000e-01   1.8937814e+00
   1.0700000e-01   1.8927880e+00
   1.0800000e-01   1.8917961e+00
   1.0900000e-01   1.8908061e+00
   1.1000000e-01   1.8898184e+00
   1.1100000e-01   1.8888335e+00
   1.1200000e-01   1.8878519e+00
   1.1300000e-01   1.8868745e+00
   1.1400000e-01   1.8859020e+00
   1.1500000e-01   1.8849353e+00
   1.1600000e-01   1.8839757e+00
   1.1700000e-01   1.8830244e+00
   1.1800000e-01   1.8820831e+00
   1.1900000e-01   1.8811535e+00
   1.2000000e-01   1.8802377e+00
   1.2100000e-01   1.8793382e+00
   1.2200000e-01   1.8784576e+00
   1.2300000e-01   1.8775992e+00
   1.2400000e-01   1.8767667e+00
   1.2500000e-01   1.8759639e+00
   1.2600000e-01   1.8751957e+00
   1.2700000e-01   1.8744671e+00
   1.2800000e-01   1.8737839e+00
   1.2900000e-01   1.8731527e+00
   1.3000000e-01   1.8725806e+00
   1.3100000e-01   1.8720755e+00
   1.3200000e-01   1.8716461e+00
   1.3300000e-01   1.8713019e+00
   1.3400000e-01   1.8710532e+00
   1.3500000e-01   1.8709113e+00
   1.3600000e-01   1.8708881e+00
   1.3700000e-01   1.8709966e+00
   1.3800000e-01   1.8712503e+00
   1.3900000e-01   1.8716638e+00
   1.4000000e-01   1.8722523e+00
   1.4100000e-01   1.8730315e+00
   1.4200000e-01   1.8740177e+00
   1.4300000e-01   1.8752278e+00
   1.4400000e-01   1.8766787e+00
   1.4500000e-01   1.8783875e+00
   1.4600000e-01   1.8803713e+00
   1.4700000e-01   1.8826468e+00
   1.4800000e-01   1.8852300e+00
   1.4900000e-01   1.8881365e+00
   1.5000000e-01   1.8913803e+00
   1.5100000e-01   1.8949743e+00
   1.5200000e-01   1.8989296e+00
   1.5300000e-01   1.9032553e+00
   1.5400000e-01   1.9079581e+00
   1.5500000e-01   1.9130421e+00
   1.5600000e-01   1.9185082e+00
   1.5700000e-01   1.9243543e+00
   1.5800000e-01   1.9305743e+00
   1.5900000e-01   1.9371586e+00
   1.6000000e-01   1.9440934e+00
   1.6100000e-01   1.9513606e+00
   1.6200000e-01   1.9589376e+00
   1.6300000e-01   1.9667975e+00
   1.6400000e-01   1.9749088e+00
   1.6500000e-01   1.9832356e+00
   1.6600000e-01   1.9917375e+00
   1.6700000e-01   2.0003699e+00
   1.6800000e-01   2.0090846e+00
   1.6900000e-01   2.0178294e+00
   1.7000000e-01   2.0265491e+00
   1.7100000e-01   2.0351858e+00
   1.7200000e-01   2.0436794e+00
   1.7300000e-01   2.0519679e+00
   1.7400000e-01   2.0599888e+00
   1.7500000e-01   2.0676790e+00
   1.7600000e-01   2.0749760e+00
   1.7700000e-01   2.0818184e+00
   1.7800000e-01   2.0881467e+00
   1.7900000e-01   2.0939043e+00
   1.8000000e-01   2.0990376e+00
   1.8100000e-01   2.1034975e+00
   1.8200000e-01   2.1072396e+00
   1.8300000e-01   2.1102246e+00
   1.8400000e-01   2.1124193e+00
   1.8500000e-01   2.1137969e+00
   1.8600000e-01   2.1143374e+00
   1.8700000e-01   2.1140275e+00
   1.8800000e-01   2.1128615e+00
   1.8900000e-01   2.1108407e+00
   1.9000000e-01   2.1079738e+00
   1.9100000e-01   2.1042767e+00
   1.9200000e-01   2.0997721e+00
   1.9300000e-01   2.0944895e+00
   1.9400000e-01   2.0884643e+00
   1.9500000e-01   2.0817379e+00
   1.9600000e-01   2.0743566e+00
   1.9700000e-01   2.0663713e+00
   1.9800000e-01   2.0578369e+00
   1.9900000e-01   2.0488113e+00
   2.0000000e-01   2.0393547e+00
   2.0100000e-01   2.0295290e+00
   2.0200000e-01   2.0193970e+00
   2.0300000e-01   2.0090218e+00
   2.0400000e-01   1.9984657e+00
   2.0500000e-01   1.9877900e+00
   2.0600000e-01   1.9770540e+00
   2.0700000e-01   1.9663148e+00
   2.0800000e-01   1.9556263e+00
   2.0900000e-01   1.9450391e+00
   2.1000000e-01   1.9346004e+00
   2.1100000e-01   1.9243529e+00
   2.1200000e-01   1.9143353e+00
   2.1300000e-01   1.9045819e+00
   2.1400000e-01   1.8951223e+00
   2.1500000e-01   1.8859819e+00
   2.1600000e-01   1.8771814e+00
   2.1700000e-01   1.8687372e+00
   2.1800000e-01   1.8606616e+00
   2.1900000e-01   1.8529627e+00
   2.2000000e-01   1.8456449e+00
   2.2100000e-01   1.8387093e+00
   2.2200000e-01   1.8321537e+00
   2.2300000e-01   1.8259729e+00
   2.2400000e-01   1.8201592e+00
   2.2500000e-01   1.8147027e+00
   2.2600000e-01   1.8095916e+00
   2.2700000e-01   1.8048126e+00
   2.2800000e-01   1.8003508e+00
   2.2900000e-01   1.7961907e+00
   2.3000000e-01   1.7923158e+00
   2.3100000e-01   1.7887093e+00
   2.3200000e-01   1.7853542e+00
   2.3300000e-01   1.7822332e+00
   2.3400000e-01   1.7793295e+00
   2.3500000e-01   1.7766265e+00
   2.3600000e-01   1.7741080e+00
   2.3700000e-01   1.7717585e+00
   2.3800000e-01   1.7695630e+00
   2.3900000e-01   1.7675075e+00
   2.4000000e-01   1.7655785e+00
   2.4100000e-01   1.7637634e+00
   2.4200000e-01   1.7620507e+00
   2.4300000e-01   1.7604294e+00
   2.4400000e-01   1.7588895e+00
   2.4500000e-01   1.7574219e+00
   2.4600000e-01   1.7560181e+00
   2.4700000e-01   1.7546705e+00
   2.4800000e-01   1.7533723e+00
   2.4900000e-01   1.7521172e+00
   2.5000000e-01   1.7508997e+00
   2.5100000e-01   1.7497148e+00
   2.5200000e-01   1.7485581e+00
   2.5300000e-01   1.7474257e+00
   2.5400000e-01   1.7463142e+00
   2.5500000e-01   1.7452206e+00
   2.5600000e-01   1.7441423e+00
   2.5700000e-01   1.7430770e+00
   2.5800000e-01   1.7420226e+00
   2.5900000e-01   1.7409775e+00
   2.6000000e-01   1.7399403e+00
   2.6100000e-01   1.7389096e+00
   2.6200000e-01   1.7378844e+00
   2.6300000e-01   1.7368638e+00
   2.6400000e-01   1.7358470e+00
   2.6500000e-01   1.7348333e+00
   2.6600000e-01   1.7338222e+00
   2.6700000e-01   1.7328132e+00
   2.6800000e-01   1.7318060e+00
   2.6900000e-01   1.7308002e+00
   2.7000000e-01   1.7297956e+00
   2.7100000e-01   1.7287920e+00
   2.7200000e-01   1.7277891e+00
   2.7300000e-01   1.7267868e+00
   2.7400000e-01   1.7257850e+00
   2.7500000e-01   1.7247836e+00
   2.7600000e-01   1.7237826e+00
   2.7700000e-01   1.7227818e+00
   2.7800000e-01   1.7217812e+00
   2.7900000e-01   1.7207807e+00
   2.8000000e-01   1.7197804e+00
   2.8100000e-01   1.7187802e+00
   2.8200000e-01   1.7177801e+00
   2.8300000e-01   1.7167800e+00
   2.8400000e-01   1.7157800e+00
   2.8500000e-01   1.7147800e+00
   2.8600000e-01   1.7137800e+00
   2.8700000e-01   1.7127801e+00
   2.8800000e-01   1.7117801e+00
   2.8900000e-01   1.7107802e+00
   2.9000000e-01   1.7097803e+00
   2.9100000e-01   1.7087804e+00
   2.9200000e-01   1.7077805e+00
   2.9300000e-01   1.7067806e+00
   2.9400000e-01   1.7057808e+00
   2.9500000e-01   1.7047809e+00
   2.9600000e-01   1.7037810e+00
   2.9700000e-01   1.7027811e+00
   2.9800000e-01   1.7017813e+00
   2.9900000e-01   1.7007814e+00
   3.0000000e-01   1.6997815e+00
   3.0100000e-01   1.6987816e+00
   3.0200000e-01   1.6977818e+00
   3.0300000e-01   1.6967819e+00
   3.0400000e-01   1.6957820e+00
   3.0500000e-01   1.6947822e+00
   3.0600000e-01   1.6937823e+00
   3.0700000e-01   1.6927824e+00
   3.0800000e-01   1.6917825e+00
   3.0900000e-01   1.6907827e+00
   3.1000000e-01   1.6897828e+00
   3.1100000e-01   1.6887829e+00
   3.1200000e-01   1.6877831e+00
   3.1300000e-01   1.6867832e+00
   3.1400000e-01   1.6857833e+00
   3.1500000e-01   1.6847834e+00
   3.1600000e-01   1.6837836e+00
   3.1700000e-01   1.6827837e+00
   3.1800000e-01   1.6817838e+00
   3.1900000e-01   1.6807840e+00
   3.2000000e-01   1.6797841e+00
   3.2100000e-01   1.6787842e+00
   3.2200000e-01   1.6777843e+00
   3.2300000e-01   1.6767845e+00
   3.2400000e-01   1.6757846e+00
   3.2500000e-01   1.6747847e+00
   3.2600000e-01   1.6737849e+00
   3.2700000e-01   1.6727850e+00
   3.2800000e-01   1.6717851e+00
   3.2900000e-01   1.6707852e+00
   3.3000000e-01   1.6697854e+00
   3.3100000e-01   1.6687855e+00
   3.3200000e-01   1.6677856e+00
   3.3300000e-01   1.6667858e+00
   3.3400000e-01   1.6657859e+00
   3.3500000e-01   1.6647860e+00
   3.3600000e-01   1.6637861e+00
   3.3700000e-01   1.6627863e+00
   3.3800000e-01   1.6617864e+00
   3.3900000e-01   1.6607865e+00
   3.4000000e-01   1.6597867e+00
   3.4100000e-01   1.6587868e+00
   3.4200000e-01   1.6577869e+00
   3.4300000e-01   1.6567870e+00
   3.4400000e-01   1.6557872e+00
   3.4500000e-01   1.6547873e+00
   3.4600000e-01   1.6537874e+00
   3.4700000e-01   1.6527876e+00
   3.4800000e-01   1.6517877e+00
   3.4900000e-01   1.6507878e+00
   3.5000000e-01   1.6497879e+00
   3.5100000e-01   1.6487881e+00
   3.5200000e-01   1.6477882e+00
   3.5300000e-01   1.6467883e+00
   3.5400000e-01   1.6457885e+00
   3.5500000e-01   1.6447886e+00
   3.5600000e-01   1.6437887e+00
   3.5700000e-01   1.6427888e+00
   3.5800000e-01   1.6417890e+00
   3.5900000e-01   1.6407891e+00
   3.6000000e-01   1.6397892e+00
   3.6100000e-01   1.6387894e+00
   3.6200000e-01   1.6377895e+00
   3.6300000e-01   1.6367896e+00
   3.6400000e-01   1.6357897e+00
   3.6500000e-01   1.6347899e+00
   3.6600000e-01   1.6337900e+00
   3.6700000e-01   1.6327901e+00
   3.6800000e-01   1.6317903e+00
   3.6900000e-01   1.6307904e+00
   3.7000000e-01   1.6297905e+00
   3.7100000e-01   1.6287906e+00
   3.7200000e-01   1.6277908e+00
   3.7300000e-01   1.6267909e+00
   3.7400000e-01   1.6257910e+00
   3.7500000e-01   1.6247911e+00
   3.7600000e-01   1.6237913e+00
   3.7700000e-01   1.6227914e+00
   3.7800000e-01   1.6217915e+00
   3.7900000e-01   1.6207917e+00
   3.8000000e-01   1.6197918e+00
   3.8100000e-01   1.6187919e+00
   3.8200000e-01   1.6177920e+00
   3.8300000e-01   1.6167922e+00
   3.8400000e-01   1.6157923e+00
   3.8500000e-01   1.6147924e+00
   3.8600000e-01   1.6137926e+00
   3.8700000e-01   1.6127927e+00
   3.8800000e-01   1.6117928e+00
   3.8900000e-01   1.6107929e+00
   3.9000000e-01   1.6097931e+00
   3.9100000e-01   1.6087932e+00
   3.9200000e-01   1.6077933e+00
   3.9300000e-01   1.6067935e+00
   3.9400000e-01   1.6057936e+00
   3.9500000e-01   1.6047937e+00
   3.9600000e-01   1.6037938e+00
   3.9700000e-01   1.6027940e+00
   3.9800000e-01   1.6017941e+00
   3.9900000e-01   1.6007942e+00
   4.0000000e-01   1.5997944e+00
   4.0100000e-01   1.5987945e+00
   4.0200000e-01   1.5977946e+00
   4.0300000e-01   1.5967947e+00
   4.0400000e-01   1.5957949e+00
   4.0500000e-01   1.5947950e+00
   4.0600000e-01   1.5937951e+00
   4.0700000e-01   1.5927953e+00
   4.0800000e-01   1.5917954e+00
   4.0900000e-01   1.5907955e+00
   4.1000000e-01   1.5897956e+00
   4.1100000e-01   1.5887958e+00
   4.1200000e-01   1.5877959e+00
   4.1300000e-01   1.5867960e+00
   4.1400000e-01   1.5857962e+00
   4.1500000e-01   1.5847963e+00
   4.1600000e-01   1.5837964e+00
   4.1700000e-01   1.5827965e+00
   4.1800000e-01   1.5817967e+00
   4.1900000e-01   1.5807968e+00
   4.2000000e-01   1.5797969e+00
   4.2100000e-01   1.5787971e+00
   4.2200000e-01   1.5777972e+00
   4.2300000e-01   1.5767973e+00
   4.2400000e-01   1.5757974e+00
   4.2500000e-01   1.5747976e+00
   4.2600000e-01   1.5737977e+00
   4.2700000e-01   1.5727978e+00
   4.2800000e-01   1.5717980e+00
   4.2900000e-01   1.5707981e+00
   4.3000000e-01   1.5697982e+00
   4.3100000e-01   1.5687983e+00
   4.3200000e-01   1.5677985e+00
   4.3300000e-01   1.5667986e+00
   4.3400000e-01   1.5657987e+00
   4.3500000e-01   1.5647989e+00
   4.3600000e-01   1.5637990e+00
   4.3700000e-01   1.5627991e+00
   4.3800000e-01   1.5617992e+00
   4.3900000e-01   1.5607994e+00
   4.4000000e-01   1.5597995e+00
   4.4100000e-01   1.5587996e+00
   4.4200000e-01   1.5577998e+00
   4.4300000e-01   1.5567999e+00
   4.4400000e-01   1.5558000e+00
   4.4500000e-01   1.5548001e+00
   4.4600000e-01   1.5538003e+00
   4.4700000e-01   1.5528004e+00
   4.4800000e-01   1.5518005e+00
   4.4900000e-01   1.5508007e+00
   4.5000000e-01   1.5498008e+00
   4.5100000e-01   1.5488009e+00
   4.5200000e-01   1.5478011e+00
   4.5300000e-01   1.5468012e+00
   4.5400000e-01   1.5458013e+00
   4.5500000e-01   1.5448015e+00
   4.5600000e-01   1.5438016e+00
   4.5700000e-01   1.5428017e+00
   4.5800000e-01   1.5418019e+00
   4.5900000e-01   1.5408020e+00
   4.6000000e-01   1.5398022e+00
   4.6100000e-01   1.5388023e+00
   4.6200000e-01   1.5378025e+00
   4.6300000e-01   1.5368027e+00
   4.6400000e-01   1.5358028e+00
   4.6500000e-01   1.5348031e+00
   4.6600000e-01   1.5338033e+00
   4.6700000e-01   1.5328036e+00
   4.6800000e-01   1.5318039e+00
   4.6900000e-01   1.5308042e+00
   4.7000000e-01   1.5298047e+00
   4.7100000e-01   1.5288052e+00
   4.7200000e-01   1.5278058e+00
   4.7300000e-01   1.5268066e+00
   4.7400000e-01   1.5258076e+00
   4.7500000e-01   1.5248087e+00
   4.7600000e-01   1.5238102e+00
   4.7700000e-01   1.5228120e+00
   4.7800000e-01   1.5218142e+00
   4.7900000e-01   1.5208170e+00
   4.8000000e-01   1.5198204e+00
   4.8100000e-01   1.5188247e+00
   4.8200000e-01   1.5178300e+00
   4.8300000e-01   1.5168365e+00
   4.8400000e-01   1.5158445e+00
   4.8500000e-01   1.5148544e+00
   4.8600000e-01   1.5138665e+00
   4.8700000e-01   1.5128814e+00
   4.8800000e-01   1.5118994e+00
   4.8900000e-01   1.5109215e+00
   4.9000000e-01   1.5099482e+00
   4.9100000e-01   1.5089805e+00
   4.9200000e-01   1.5080196e+00
   4.9300000e-01   1.5070665e+00
   4.9400000e-01   1.5061229e+00
   4.9500000e-01   1.5051903e+00
   4.9600000e-01   1.5042707e+00
   4.9700000e-01   1.5033662e+00
   4.9800000e-01   1.5024795e+00
   4.9900000e-01   1.5016134e+00
   5.0000000e-01   1.5007711e+00
   5.0100000e-01   1.4999564e+00
   5.0200000e-01   1.4991733e+00
   5.0300000e-01   1.4984266e+00
   5.0400000e-01   1.4977212e+00
   5.0500000e-01   1.4970631e+00
   5.0600000e-01   1.4964584e+00
   5.0700000e-01   1.4959141e+00
   5.0800000e-01   1.4954378e+00
   5.0900000e-01   1.4950377e+00
   5.1000000e-01   1.4947227e+00
   5.1100000e-01   1.4945023e+00
   5.1200000e-01   1.4943869e+00
   5.1300000e-01   1.4943873e+00
   5.1400000e-01   1.4945150e+00
   5.1500000e-01   1.4947821e+00
   5.1600000e-01   1.4952010e+00
   5.1700000e-01   1.4957849e+00
   5.1800000e-01   1.4965469e+00
   5.1900000e-01   1.4975006e+00
   5.2000000e-01   1.4986596e+00
   5.2100000e-01   1.5000373e+00
   5.2200000e-01   1.5016470e+00
   5.2300000e-01   1.5035015e+00
   5.2400000e-01   1.5056129e+00
   5.2500000e-01   1.5079924e+00
   5.2600000e-01   1.5106501e+00
   5.2700000e-01   1.5135948e+00
   5.2800000e-01   1.5168337e+00
   5.2900000e-01   1.5203718e+00
   5.3000000e-01   1.5242124e+00
   5.3100000e-01   1.5283561e+00
   5.3200000e-01   1.5328009e+00
   5.3300000e-01   1.5375421e+00
   5.3400000e-01   1.5425717e+00
   5.3500000e-01   1.5478787e+00
   5.3600000e-01   1.5534485e+00
   5.3700000e-01   1.5592632e+00
   5.3800000e-01   1.5653010e+00
   5.3900000e-01   1.5715369e+00
   5.4000000e-01   1.5779422e+00
   5.4100000e-01   1.5844847e+00
   5.4200000e-01   1.5911289e+00
   5.4300000e-01   1.5978364e+00
   5.4400000e-01   1.6045656e+00
   5.4500000e-01   1.6112727e+00
   5.4600000e-01   1.6179116e+00
   5.4700000e-01   1.6244344e+00
   5.4800000e-01   1.6307922e+00
   5.4900000e-01   1.6369353e+00
   5.5000000e-01   1.6428135e+00
   5.5100000e-01   1.6483773e+00
   5.5200000e-01   1.6535782e+00
   5.5300000e-01   1.6583690e+00
   5.5400000e-01   1.6627049e+00
   5.5500000e-01   1.6665436e+00
   5.5600000e-01   1.6698463e+00
   5.5700000e-01   1.6725779e+00
   5.5800000e-01   1.6747077e+00
   5.5900000e-01   1.6762094e+00
   5.6000000e-01   1.6770620e+00
   5.6100000e-01   1.6772500e+00
   5.6200000e-01   1.6767631e+00
   5.6300000e-01   1.6755971e+00
   5.6400000e-01   1.6737533e+00
   5.6500000e-01   1.6712389e+00
   5.6600000e-01   1.6680668e+00
   5.6700000e-01   1.6642552e+00
   5.6800000e-01   1.6598279e+00
   5.6900000e-01   1.6548131e+00
   5.7000000e-01   1.6492438e+00
   5.7100000e-01   1.6431572e+00
   5.7200000e-01   1.6365936e+00
   5.7300000e-01   1.6295967e+00
   5.7400000e-01   1.6222126e+00
   5.7500000e-01   1.6144891e+00
   5.7600000e-01   1.6064754e+00
   5.7700000e-01   1.5982213e+00
   5.7800000e-01   1.5897768e+00
   5.7900000e-01   1.5811914e+00
   5.8000000e-01   1.5725135e+00
   5.8100000e-01   1.5637902e+00
   5.8200000e-01   1.5550666e+00
   5.8300000e-01   1.5463853e+00
   5.8400000e-01   1.5377864e+00
   5.8500000e-01   1.5293070e+00
   5.8600000e-01   1.5209810e+00
   5.8700000e-01   1.5128388e+00
   5.8800000e-01   1.5049074e+00
   5.8900000e-01   1.4972103e+00
   5.9000000e-01   1.4897672e+00
   5.9100000e-01   1.4825945e+00
   5.9200000e-01   1.4757050e+00
   5.9300000e-01   1.4691082e+00
   5.9400000e-01   1.4628105e+00
   5.9500000e-01   1.4568152e+00
   5.9600000e-01   1.4511231e+00
   5.9700000e-01   1.4457321e+00
   5.9800000e-01   1.4406381e+00
   5.9900000e-01   1.4358350e+00
   6.0000000e-01   1.4313148e+00
   6.0100000e-01   1.4270680e+00
   6.0200000e-01   1.4230840e+00
   6.0300000e-01   1.4193511e+00
   6.0400000e-01   1.4158567e+00
   6.0500000e-01   1.4125879e+00
   6.0600000e-01   1.4095313e+00
   6.0700000e-01   1.4066733e+00
   6.0800000e-01   1.4040003e+00
   6.0900000e-01   1.4014991e+00
   6.1000000e-01   1.3991563e+00
   6.1100000e-01   1.3969592e+00
   6.1200000e-01   1.3948955e+00
   6.1300000e-01   1.3929534e+00
   6.1400000e-01   1.3911217e+00
   6.1500000e-01   1.3893899e+00
   6.1600000e-01   1.3877479e+00
   6.1700000e-01   1.3861866e+00
   6.1800000e-01   1.3846975e+00
   6.1900000e-01   1.3832725e+00
   6.2000000e-01   1.3819044e+00
   6.2100000e-01   1.3805866e+00
   6.2200000e-01   1.3793132e+00
   6.2300000e-01   1.3780786e+00
   6.2400000e-01   1.3768779e+00
   6.2500000e-01   1.3757069e+00
   6.2600000e-01   1.3745615e+00
   6.2700000e-01   1.3734383e+00
   6.2800000e-01   1.3723343e+00
   6.2900000e-01   1.3712467e+00
   6.3000000e-01   1.3701732e+00
   6.3100000e-01   1.3691117e+00
   6.3200000e-01   1.3680604e+00
   6.3300000e-01   1.3670177e+00
   6.3400000e-01   1.3659824e+00
   6.3500000e-01   1.3649532e+00
   6.3600000e-01   1.3639291e+00
   6.3700000e-01   1.3629094e+00
   6.3800000e-01   1.3618932e+00
   6.3900000e-01   1.3608800e+00
   6.4000000e-01   1.3598693e+00
   6.4100000e-01   1.3588606e+00
   6.4200000e-01   1.3578536e+00
   6.4300000e-01   1.3568480e+00
   6.4400000e-01   1.3558435e+00
   6.4500000e-01   1.3548399e+00
   6.4600000e-01   1.3538371e+00
   6.4700000e-01   1.3528349e+00
   6.4800000e-01   1.3518331e+00
   6.4900000e-01   1.3508317e+00
   6.5000000e-01   1.3498307e+00
   6.5100000e-01   1.3488299e+00
   6.5200000e-01   1.3478293e+00
   6.5300000e-01   1.3468288e+00
   6.5400000e-01   1.3458285e+00
   6.5500000e-01   1.3448283e+00
   6.5600000e-01   1.3438282e+00
   6.5700000e-01   1.3428281e+00
   6.5800000e-01   1.3418280e+00
   6.5900000e-01   1.3408280e+00
   6.6000000e-01   1.3398281e+00
   6.6100000e-01   1.3388281e+00
   6.6200000e-01   1.3378282e+00
   6.6300000e-01   1.3368283e+00
   6.6400000e-01   1.3358284e+00
   6.6500000e-01   1.3348285e+00
   6.6600000e-01   1.3338286e+00
   6.6700000e-01   1.3328287e+00
   6.6800000e-01   1.3318288e+00
   6.6900000e-01   1.3308290e+00
   6.7000000e-01   1.3298291e+00
   6.7100000e-01   1.3288292e+00
   6.7200000e-01   1.3278293e+00
   6.7300000e-01   1.3268295e+00
   6.7400000e-01   1.3258296e+00
   6.7500000e-01   1.3248297e+00
   6.7600000e-01   1.3238298e+00
   6.7700000e-01   1.3228300e+00
   6.7800000e-01   1.3218301e+00
   6.7900000e-01   1.3208302e+00
   6.8000000e-01   1.3198303e+00
   6.8100000e-01   1.3188305e+00
   6.8200000e-01   1.3178306e+00
   6.8300000e-01   1.3168307e+00
   6.8400000e-01   1.3158309e+00
   6.8500000e-01   1.3148310e+00
   6.8600000e-01   1.3138311e+00
   6.8700000e-01   1.3128312e+00
   6.8800000e-01   1.3118314e+00
   6.8900000e-01   1.3108315e+00
   6.9000000e-01   1.3098316e+00
   6.9100000e-01   1.3088318e+00
   6.9200000e-01   1.3078319e+00
   6.9300000e-01   1.3068320e+00
   6.9400000e-01   1.3058321e+00
   6.9500000e-01   1.3048323e+00
   6.9600000e-01   1.3038324e+00
   6.9700000e-01   1.3028325e+00
   6.9800000e-01   1.3018327e+00
   6.9900000e-01   1.3008328e+00
   7.0000000e-01   1.2998329e+00
   7.0100000e-01   1.2988330e+00
   7.0200000e-01   1.2978332e+00
   7.0300000e-01   1.2968333e+00
   7.0400000e-01   1.2958334e+00
   7.0500000e-01   1.2948336e+00
   7.0600000e-01   1.2938337e+00
   7.0700000e-01   1.2928338e+00
   7.0800000e-01   1.2918339e+00
   7.0900000e-01   1.2908341e+00
   7.1000000e-01   1.2898342e+00
   7.1100000e-01   1.2888343e+00
   7.1200000e-01   1.2878345e+00
   7.1300000e-01   1.2868346e+00
   7.1400000e-01   1.2858347e+00
   7.1500000e-01   1.2848348e+00
   7.1600000e-01   1.2838350e+00
   7.1700000e-01   1.2828351e+00
   7.1800000e-01   1.2818352e+00
   7.1900000e-01   1.2808354e+00
   7.2000000e-01   1.2798355e+00
   7.2100000e-01   1.2788356e+00
   7.2200000e-01   1.2778357e+00
   7.2300000e-01   1.2768359e+00
   7.2400000e-01   1.2758360e+00
   7.2500000e-01   1.2748361e+00
   7.2600000e-01   1.2738363e+00
   7.2700000e-01   1.2728364e+00
   7.2800000e-01   1.2718365e+00
   7.2900000e-01   1.2708366e+00
   7.3000000e-01   1.2698368e+00
   7.3100000e-01   1.2688369e+00
   7.3200000e-01   1.2678370e+00
   7.3300000e-01   1.2668372e+00
   7.3400000e-01   1.2658373e+00
   7.3500000e-01   1.2648374e+00
   7.3600000e-01   1.2638375e+00
   7.3700000e-01   1.2628377e+00
   7.3800000e-01   1.2618378e+00
   7.3900000e-01   1.2608379e+00
   7.4000000e-01   1.2598381e+00
   7.4100000e-01   1.2588382e+00
   7.4200000e-01   1.2578383e+00
   7.4300000e-01   1.2568384e+00
   7.4400000e-01   1.2558386e+00
   7.4500000e-01   1.2548387e+00
   7.4600000e-01   1.2538388e+00
   7.4700000e-01   1.2528390e+00
   7.4800000e-01   1.2518391e+00
   7.4900000e-01   1.2508392e+00
   7.5000000e-01   1.2498393e+00
   7.5100000e-01   1.2488395e+00
   7.5200000e-01   1.2478396e+00
   7.5300000e-01   1.2468397e+00
   7.5400000e-01   1.2458399e+00
   7.5500000e-01   1.2448400e+00
   7.5600000e-01   1.2438401e+00
   7.5700000e-01   1.2428402e+00
   7.5800000e-01   1.2418404e+00
   7.5900000e-01   1.2408405e+00
   7.6000000e-01   1.2398406e+00
   7.6100000e-01   1.2388408e+00
   7.6200000e-01   1.2378409e+00
   7.6300000e-01   1.2368410e+00
   7.6400000e-01   1.2358411e+00
   7.6500000e-01   1.2348413e+00
   7.6600000e-01   1.2338414e+00
   7.6700000e-01   1.2328415e+00
   7.6800000e-01   1.2318417e+00
   7.6900000e-01   1.2308418e+00
   7.7000000e-01   1.2298419e+00
   7.7100000e-01   1.2288420e+00
   7.7200000e-01   1.2278422e+00
   7.7300000e-01   1.2268423e+00
   7.7400000e-01   1.2258424e+00
   7.7500000e-01   1.2248426e+00
   7.7600000e-01   1.2238427e+00
   7.7700000e-01   1.2228428e+00
   7.7800000e-01   1.2218429e+00
   7.7900000e-01   1.2208431e+00
   7.8000000e-01   1.2198432e+00
   7.8100000e-01   1.2188433e+00
   7.8200000e-01   1.2178435e+00
   7.8300000e-01   1.2168436e+00
   7.8400000e-01   1.2158437e+00
   7.8500000e-01   1.2148438e+00
   7.8600000e-01   1.2138440e+00
   7.8700000e-01   1.2128441e+00
   7.8800000e-01   1.2118442e+00
   7.8900000e-01   1.2108444e+00
   7.9000000e-01   1.2098445e+00
   7.9100000e-01   1.2088446e+00
   7.9200000e-01   1.2078447e+00
   7.9300000e-01   1.2068449e+00
   7.9400000e-01   1.2058450e+00
   7.9500000e-01   1.2048451e+00
   7.9600000e-01   1.2038453e+00
   7.9700000e-01   1.2028454e+00
   7.9800000e-01   1.2018455e+00
   7.9900000e-01   1.2008456e+00
   8.0000000e-01   1.1998458e+00
   8.0100000e-01   1.1988459e+00
   8.0200000e-01   1.1978460e+00
   8.0300000e-01   1.1968462e+00
   8.0400000e-01   1.1958463e+00
   8.0500000e-01   1.1948464e+00
   8.0600000e-01   1.1938465e+00
   8.0700000e-01   1.1928467e+00
   8.0800000e-01   1.1918468e+00
   8.0900000e-01   1.1908469e+00
   8.1000000e-01   1.1898471e+00
   8.1100000e-01   1.1888472e+00
   8.1200000e-01   1.1878473e+00
   8.1300000e-01   1.1868474e+00
   8.1400000e-01   1.1858476e+00
   8.1500000e-01   1.1848477e+00
   8.1600000e-01   1.1838478e+00
   8.1700000e-01   1.1828480e+00
   8.1800000e-01   1.1818481e+00
   8.1900000e-01   1.1808482e+00
   8.2000000e-01   1.1798483e+00
   8.2100000e-01   1.1788485e+00
   8.2200000e-01   1.1778486e+00
   8.2300000e-01   1.1768487e+00
   8.2400000e-01   1.1758489e+00
   8.2500000e-01   1.1748490e+00
   8.2600000e-01   1.1738491e+00
   8.2700000e-01   1.1728492e+00
   8.2800000e-01   1.1718494e+00
   8.2900000e-01   1.1708495e+00
   8.3000000e-01   1.1698496e+00
   8.3100000e-01   1.1688498e+00
   8.3200000e-01   1.1678499e+00
   8.3300000e-01   1.1668500e+00
   8.3400000e-01   1.1658501e+00
   8.3500000e-01   1.1648503e+00
   8.3600000e-01   1.1638504e+00
   8.3700000e-01   1.1628505e+00
   8.3800000e-01   1.1618507e+00
   8.3900000e-01   1.1608508e+00
   8.4000000e-01   1.1598509e+00
   8.4100000e-01   1.1588510e+00
   8.4200000e-01   1.1578512e+00
   8.4300000e-01   1.1568513e+00
   8.4400000e-01   1.1558514e+00
   8.4500000e-01   1.1548516e+00
   8.4600000e-01   1.1538517e+00
   8.4700000e-01   1.1528518e+00
   8.4800000e-01   1.1518519e+00
   8.4900000e-01   1.1508521e+00
   8.5000000e-01   1.1498522e+00
   8.5100000e-01   1.1488523e+00
   8.5200000e-01   1.1478525e+00
   8.5300000e-01   1.1468526e+00
   8.5400000e-01   1.1458527e+00
   8.5500000e-01   1.1448528e+00
   8.5600000e-01   1.1438530e+00
   8.5700000e-01   1.1428531e+00
   8.5800000e-01   1.1418532e+00
   8.5900000e-01   1.1408534e+00
   8.6000000e-01   1.1398535e+00
   8.6100000e-01   1.1388536e+00
   8.6200000e-01   1.1378537e+00
   8.6300000e-01   1.1368539e+00
   8.6400000e-01   1.1358540e+00
   8.6500000e-01   1.1348541e+00
   8.6600000e-01   1.1338543e+00
   8.6700000e-01   1.1328544e+00
   8.6800000e-01   1.1318545e+00
   8.6900000e-01   1.1308546e+00
   8.7000000e-01   1.1298548e+00
   8.7100000e-01   1.1288549e+00
   8.7200000e-01   1.1278550e+00
   8.7300000e-01   1.1268552e+00
   8.7400000e-01   1.1258553e+00
   8.7500000e-01   1.1248554e+00
   8.7600000e-01   1.1238555e+00
   8.7700000e-01   1.1228557e+00
   8.7800000e-01   1.1218558e+00
   8.7900000e-01   1.1208559e+00
   8.8000000e-01   1.1198561e+00
   8.8100000e-01   1.1188562e+00
   8.8200000e-01   1.1178563e+00
   8.8300000e-01   1.1168564e+00
   8.8400000e-01   1.1158566e+00
   8.8500000e-01   1.1148567e+00
   8.8600000e-01   1.1138568e+00
   8.8700000e-01   1.1128570e+00
   8.8800000e-01   1.1118571e+00
   8.8900000e-01   1.1108572e+00
   8.9000000e-01   1.1098573e+00
   8.9100000e-01   1.1088575e+00
   8.9200000e-01   1.1078576e+00
   8.9300000e-01   1.1068577e+00
   8.9400000e-01   1.1058579e+00
   8.9500000e-01   1.1048580e+00
   8.9600000e-01   1.1038581e+00
   8.9700000e-01   1.1028582e+00
   8.9800000e-01   1.1018584e+00
   8.9900000e-01   1.1008585e+00
   9.0000000e-01   1.0998586e+00
   9.0100000e-01   1.0988588e+00
   9.0200000e-01   1.0978589e+00
   9.0300000e-01   1.0968590e+00
   9.0400000e-01   1.0958591e+00
   9.0500000e-01   1.0948593e+00
   9.0600000e-01   1.0938594e+00
   9.0700000e-01   1.0928595e+00
   9.0800000e-01   1.0918597e+00
   9.0900000e-01   1.0908598e+00
   9.1000000e-01   1.0898599e+00
   9.1100000e-01   1.0888600e+00
   9.1200000e-01   1.0878602e+00
   9.1300000e-01   1.0868603e+00
   9.1400000e-01   1.0858604e+00
   9.1500000e-01   1.0848606e+00
   9.1600000e-01   1.0838607e+00
   9.1700000e-01   1.0828608e+00
   9.1800000e-01   1.0818609e+00
   9.1900000e-01   1.0808611e+00
   9.2000000e-01   1.0798612e+00
   9.2100000e-01   1.0788613e+00
   9.2200000e-01   1.0778615e+00
   9.2300000e-01   1.0768616e+00
   9.2400000e-01   1.0758617e+00
   9.2500000e-01   1.0748618e+00
   9.2600000e-01   1.0738620e+00
   9.2700000e-01   1.0728621e+00
   9.2800000e-01   1.0718622e+00
   9.2900000e-01   1.0708624e+00
   9.3000000e-01   1.0698625e+00
   9.3100000e-01   1.0688626e+00
   9.3200000e-01   1.0678627e+00
   9.3300000e-01   1.0668629e+00
   9.3400000e-01   1.0658630e+00
   9.3500000e-01   1.0648631e+00
   9.3600000e-01   1.0638633e+00
   9.3700000e-01   1.0628634e+00
   9.3800000e-01   1.0618635e+00
   9.3900000e-01   1.0608636e+00
   9.4000000e-01   1.0598638e+00
   9.4100000e-01   1.0588639e+00
   9.4200000e-01   1.0578640e+00
   9.4300000e-01   1.0568642e+00
   9.4400000e-01   1.0558643e+00
   9.4500000e-01   1.0548644e+00
   9.4600000e-01   1.0538645e+00
   9.4700000e-01   1.0528647e+00
   9.4800000e-01   1.0518648e+00
   9.4900000e-01   1.0508649e+00
   9.5000000e-01   1.0498651e+00
   9.5100000e-01   1.0488652e+00
   9.5200000e-01   1.0478653e+00
   9.5300000e-01   1.0468654e+00
   9.5400000e-01   1.0458656e+00
   9.5500000e-01   1.0448657e+00
   9.5600000e-01   1.0438658e+00
   9.5700000e-01   1.0428660e+00
   9.5800000e-01   1.0418661e+00
   9.5900000e-01   1.0408662e+00
   9.6000000e-01   1.0398663e+00
   9.6100000e-01   1.0388665e+00
   9.6200000e-01   1.0378666e+00
   9.6300000e-01   1.0368667e+00
   9.6400000e-01   1.0358668e+00
   9.6500000e-01   1.0348670e+00
   9.6600000e-01   1.0338671e+00
   9.6700000e-01   1.0328672e+00
   9.6800000e-01   1.0318674e+00
   9.6900000e-01   1.0308675e+00
   9.7000000e-01   1.0298676e+00
   9.7100000e-01   1.0288677e+00
   9.7200000e-01   1.0278679e+00
   9.7300000e-01   1.0268680e+00
   9.7400000e-01   1.0258681e+00
   9.7500000e-01   1.0248683e+00
   9.7600000e-01   1.0238684e+00
   9.7700000e-01   1.0228685e+00
   9.7800000e-01   1.0218686e+00
   9.7900000e-01   1.0208688e+00
   9.8000000e-01   1.0198689e+00
   9.8100000e-01   1.0188690e+00
   9.8200000e-01   1.0178692e+00
   9.8300000e-01   1.0168693e+00
   9.8400000e-01   1.0158694e+00
   9.8500000e-01   1.0148695e+00
   9.8600000e-01   1.0138697e+00
   9.8700000e-01   1.0128698e+00
   9.8800000e-01   1.0118699e+00
   9.8900000e-01   1.0108701e+00
   9.9000000e-01   1.0098702e+00
   9.9100000e-01   1.0088703e+00
   9.9200000e-01   1.0078704e+00
   9.9300000e-01   1.0068706e+00
   9.9400000e-01   1.0058707e+00
   9.9500000e-01   1.0048708e+00
   9.9600000e-01   1.0038710e+00
   9.9700000e-01   1.0028711e+00
   9.9800000e-01   1.0018712e+00
   9.9900000e-01   1.0008713e+00
   1.0000000e+00   9.9987148e-01

